$\mathcal{L}_2$-optimal Reduced-order Modeling Using Parameter-separable Forms

We provide a unifying framework for $\mathcal{L}_2$-optimal reduced-order modeling for linear time-invariant dynamical systems and stationary parametric problems. Using parameter-separable forms of the reduced-model quantities, we derive the gradients of the $\mathcal{L}_2$ cost function with respect to the reduced matrices, which then allows a non-intrusive, data-driven, gradient-based descent algorithm to construct the optimal approximant using only output samples. By choosing an appropriate measure, the framework covers both continuous (Lebesgue) and discrete cost functions. We show the efficacy of the proposed algorithm via various numerical examples. Furthermore, we analyze under what conditions the data-driven approximant can be obtained via projection.

==> convection_output.txt <==
p y1 y2 y3 y4
0.00000e+00 5.23479e-02 1.31064e-01 1.31064e-01 5.23479e-02
1.25916e-02 5.21963e-02 1.30231e-01 1.31895e-01 5.25047e-02
2.51831e-02 5.20496e-02 1.29396e-01 1.32724e-01 5.26667e-02
3.77747e-02 5.19078e-02 1.28558e-01 1.33551e-01 5.28341e-02
5.03662e-02 5.17707e-02 1.27718e-01 1.34377e-01 5.30069e-02
6.29578e-02 5.16384e-02 1.26876e-01 1.35201e-01 5.31852e-02
7.55493e-02 5.15106e-02 1.26031e-01 1.36024e-01 5.33693e-02
8.81409e-02 5.13872e-02 1.25183e-01 1.36845e-01 5.35592e-02
1.00732e-01 5.12682e-02 1.24332e-01 1.37664e-01 5.37550e-02
1.13324e-01 5.11535e-02 1.23478e-01 1.38483e-01 5.39569e-02
1.25916e-01 5.10430e-02 1.22621e-01 1.39300e-01 5.41650e-02
1.38507e-01 5.09364e-02 1.21761e-01 1.40115e-01 5.43794e-02
1.51099e-01 5.08339e-02 1.20898e-01 1.40929e-01 5.46003e-02
1.63690e-01 5.07352e-02 1.20032e-01 1.41742e-01 5.48278e-02
1.76282e-01 5.06403e-02 1.19162e-01 1.42554e-01 5.50621e-02
1.88873e-01 5.05491e-02 1.18290e-01 1.43363e-01 5.53032e-02
2.01465e-01 5.04615e-02 1.17414e-01 1.44171e-01 5.55514e-02
2.14056e-01 5.03774e-02 1.16534e-01 1.44977e-01 5.58068e-02
2.26648e-01 5.02966e-02 1.15652e-01 1.45781e-01 5.60695e-02
2.39240e-01 5.02193e-02 1.14766e-01 1.46582e-01 5.63396e-02
2.51831e-01 5.01451e-02 1.13878e-01 1.47380e-01 5.66174e-02
2.64423e-01 5.00741e-02 1.12987e-01 1.48176e-01 5.69030e-02
2.77014e-01 5.00061e-02 1.12092e-01 1.48968e-01 5.71965e-02
2.89606e-01 4.99412e-02 1.11196e-01 1.49756e-01 5.74981e-02
3.02197e-01 4.98791e-02 1.10297e-01 1.50539e-01 5.78079e-02
3.14789e-01 4.98198e-02 1.09395e-01 1.51318e-01 5.81262e-02
3.27380e-01 4.97633e-02 1.08492e-01 1.52091e-01 5.84530e-02
3.39972e-01 4.97094e-02 1.07587e-01 1.52859e-01 5.87885e-02
3.52564e-01 4.96581e-02 1.06681e-01 1.53620e-01 5.91330e-02
3.65155e-01 4.96092e-02 1.05773e-01 1.54373e-01 5.94864e-02
3.77747e-01 4.95628e-02 1.04865e-01 1.55118e-01 5.98491e-02
3.90338e-01 4.95187e-02 1.03956e-01 1.55855e-01 6.02212e-02
4.02930e-01 4.94769e-02 1.03046e-01 1.56582e-01 6.06027e-02
4.15521e-01 4.94372e-02 1.02137e-01 1.57299e-01 6.09940e-02
4.28113e-01 4.93997e-02 1.01229e-01 1.58004e-01 6.13951e-02
4.40704e-01 4.93642e-02 1.00321e-01 1.58698e-01 6.18062e-02
4.53296e-01 4.93306e-02 9.94144e-02 1.59378e-01 6.22274e-02
4.65887e-01 4.92990e-02 9.85095e-02 1.60044e-01 6.26589e-02
4.78479e-01 4.92692e-02 9.76068e-02 1.60696e-01 6.31009e-02
4.91071e-01 4.92411e-02 9.67065e-02 1.61331e-01 6.35534e-02
5.03662e-01 4.92148e-02 9.58091e-02 1.61950e-01 6.40166e-02
5.16254e-01 4.91901e-02 9.49151e-02 1.62551e-01 6.44906e-02
5.28845e-01 4.91669e-02 9.40249e-02 1.63133e-01 6.49757e-02
5.41437e-01 4.91453e-02 9.31388e-02 1.63695e-01 6.54718e-02
5.54028e-01 4.91251e-02 9.22574e-02 1.64236e-01 6.59790e-02
5.66620e-01 4.91064e-02 9.13811e-02 1.64755e-01 6.64976e-02
5.79211e-01 4.90890e-02 9.05102e-02 1.65252e-01 6.70276e-02
5.91803e-01 4.90729e-02 8.96452e-02 1.65724e-01 6.75690e-02
6.04395e-01 4.90580e-02 8.87865e-02 1.66172e-01 6.81219e-02
6.16986e-01 4.90444e-02 8.79346e-02 1.66594e-01 6.86865e-02
6.29578e-01 4.90319e-02 8.70897e-02 1.66990e-01 6.92627e-02
6.42169e-01 4.90206e-02 8.62523e-02 1.67358e-01 6.98506e-02
6.54761e-01 4.90103e-02 8.54228e-02 1.67699e-01 7.04502e-02
6.67352e-01 4.90011e-02 8.46015e-02 1.68010e-01 7.10615e-02
6.79944e-01 4.89929e-02 8.37887e-02 1.68292e-01 7.16846e-02
6.92535e-01 4.89857e-02 8.29848e-02 1.68544e-01 7.23194e-02
7.05127e-01 4.89795e-02 8.21901e-02 1.68765e-01 7.29659e-02
7.17719e-01 4.89742e-02 8.14048e-02 1.68955e-01 7.36240e-02
7.30310e-01 4.89699e-02 8.06293e-02 1.69113e-01 7.42937e-02
7.42902e-01 4.89664e-02 7.98638e-02 1.69239e-01 7.49748e-02
7.55493e-01 4.89639e-02 7.91085e-02 1.69333e-01 7.56674e-02
7.68085e-01 4.89623e-02 7.83638e-02 1.69394e-01 7.63712e-02
7.80676e-01 4.89615e-02 7.76297e-02 1.69423e-01 7.70862e-02
7.93268e-01 4.89616e-02 7.69064e-02 1.69419e-01 7.78122e-02
8.05859e-01 4.89626e-02 7.61942e-02 1.69382e-01 7.85490e-02
8.18451e-01 4.89645e-02 7.54932e-02 1.69313e-01 7.92964e-02
8.31043e-01 4.89672e-02 7.48035e-02 1.69211e-01 8.00542e-02
8.43634e-01 4.89709e-02 7.41252e-02 1.69076e-01 8.08222e-02
8.56226e-01 4.89755e-02 7.34584e-02 1.68910e-01 8.16002e-02
8.68817e-01 4.89810e-02 7.28032e-02 1.68713e-01 8.23879e-02
8.81409e-01 4.89874e-02 7.21596e-02 1.68484e-01 8.31849e-02
8.94000e-01 4.89949e-02 7.15277e-02 1.68224e-01 8.39911e-02
9.06592e-01 4.90033e-02 7.09076e-02 1.67935e-01 8.48060e-02
9.19183e-01 4.90128e-02 7.02992e-02 1.67616e-01 8.56294e-02
9.31775e-01 4.90233e-02 6.97025e-02 1.67269e-01 8.64610e-02
9.44367e-01 4.90349e-02 6.91175e-02 1.66894e-01 8.73003e-02
9.56958e-01 4.90477e-02 6.85442e-02 1.66491e-01 8.81469e-02
9.69550e-01 4.90616e-02 6.79826e-02 1.66062e-01 8.90006e-02
9.82141e-01 4.90768e-02 6.74325e-02 1.65608e-01 8.98609e-02
9.94733e-01 4.90932e-02 6.68940e-02 1.65130e-01 9.07274e-02
1.00732e+00 4.91109e-02 6.63669e-02 1.64627e-01 9.15997e-02
1.01992e+00 4.91300e-02 6.58512e-02 1.64103e-01 9.24773e-02
1.03251e+00 4.91506e-02 6.53467e-02 1.63556e-01 9.33599e-02
1.04510e+00 4.91726e-02 6.48534e-02 1.62989e-01 9.42470e-02
1.05769e+00 4.91961e-02 6.43711e-02 1.62402e-01 9.51383e-02
1.07028e+00 4.92212e-02 6.38998e-02 1.61797e-01 9.60332e-02
1.08287e+00 4.92480e-02 6.34392e-02 1.61174e-01 9.69313e-02
1.09547e+00 4.92765e-02 6.29894e-02 1.60534e-01 9.78322e-02
1.10806e+00 4.93067e-02 6.25501e-02 1.59879e-01 9.87356e-02
1.12065e+00 4.93388e-02 6.21211e-02 1.59209e-01 9.96409e-02
1.13324e+00 4.93728e-02 6.17025e-02 1.58525e-01 1.00548e-01
1.14583e+00 4.94089e-02 6.12939e-02 1.57829e-01 1.01456e-01
1.15842e+00 4.94469e-02 6.08953e-02 1.57121e-01 1.02365e-01
1.17101e+00 4.94871e-02 6.05065e-02 1.56401e-01 1.03274e-01
1.18361e+00 4.95295e-02 6.01273e-02 1.55672e-01 1.04183e-01
1.19620e+00 4.95742e-02 5.97576e-02 1.54933e-01 1.05092e-01
1.20879e+00 4.96212e-02 5.93972e-02 1.54185e-01 1.06000e-01
1.22138e+00 4.96706e-02 5.90460e-02 1.53430e-01 1.06908e-01
1.23397e+00 4.97226e-02 5.87038e-02 1.52668e-01 1.07814e-01
1.24656e+00 4.97772e-02 5.83705e-02 1.51899e-01 1.08718e-01
1.25916e+00 4.98344e-02 5.80458e-02 1.51124e-01 1.09621e-01
1.27175e+00 4.98943e-02 5.77297e-02 1.50344e-01 1.10522e-01
1.28434e+00 4.99571e-02 5.74219e-02 1.49559e-01 1.11420e-01
1.29693e+00 5.00228e-02 5.71223e-02 1.48770e-01 1.12316e-01
1.30952e+00 5.00915e-02 5.68308e-02 1.47977e-01 1.13210e-01
1.32211e+00 5.01633e-02 5.65472e-02 1.47181e-01 1.14100e-01
1.33470e+00 5.02383e-02 5.62714e-02 1.46382e-01 1.14988e-01
1.34730e+00 5.03165e-02 5.60031e-02 1.45580e-01 1.15873e-01
1.35989e+00 5.03981e-02 5.57422e-02 1.44776e-01 1.16754e-01
1.37248e+00 5.04831e-02 5.54887e-02 1.43969e-01 1.17633e-01
1.38507e+00 5.05716e-02 5.52423e-02 1.43161e-01 1.18508e-01
1.39766e+00 5.06637e-02 5.50029e-02 1.42351e-01 1.19380e-01
1.41025e+00 5.07595e-02 5.47703e-02 1.41539e-01 1.20249e-01
1.42285e+00 5.08592e-02 5.45445e-02 1.40726e-01 1.21114e-01
1.43544e+00 5.09627e-02 5.43252e-02 1.39911e-01 1.21977e-01
1.44803e+00 5.10702e-02 5.41124e-02 1.39095e-01 1.22836e-01
1.46062e+00 5.11818e-02 5.39058e-02 1.38278e-01 1.23692e-01
1.47321e+00 5.12976e-02 5.37055e-02 1.37460e-01 1.24545e-01
1.48580e+00 5.14177e-02 5.35111e-02 1.36640e-01 1.25395e-01
1.49839e+00 5.15421e-02 5.33227e-02 1.35818e-01 1.26242e-01
1.51099e+00 5.16710e-02 5.31401e-02 1.34995e-01 1.27087e-01
1.52358e+00 5.18046e-02 5.29631e-02 1.34171e-01 1.27928e-01
1.53617e+00 5.19428e-02 5.27917e-02 1.33345e-01 1.28768e-01
1.54876e+00 5.20858e-02 5.26257e-02 1.32517e-01 1.29605e-01
1.56135e+00 5.22337e-02 5.24650e-02 1.31688e-01 1.30439e-01
1.57394e+00 5.23867e-02 5.23095e-02 1.30856e-01 1.31272e-01
1.58654e+00 5.25447e-02 5.21591e-02 1.30022e-01 1.32103e-01
1.59913e+00 5.27081e-02 5.20137e-02 1.29187e-01 1.32931e-01
1.61172e+00 5.28767e-02 5.18731e-02 1.28348e-01 1.33758e-01
1.62431e+00 5.30509e-02 5.17372e-02 1.27508e-01 1.34583e-01
1.63690e+00 5.32307e-02 5.16060e-02 1.26665e-01 1.35407e-01
1.64949e+00 5.34162e-02 5.14793e-02 1.25819e-01 1.36229e-01
1.66209e+00 5.36075e-02 5.13571e-02 1.24970e-01 1.37050e-01
1.67468e+00 5.38049e-02 5.12392e-02 1.24119e-01 1.37869e-01
1.68727e+00 5.40083e-02 5.11255e-02 1.23264e-01 1.38687e-01
1.69986e+00 5.42180e-02 5.10160e-02 1.22407e-01 1.39504e-01
1.71245e+00 5.44340e-02 5.09104e-02 1.21546e-01 1.40319e-01
1.72504e+00 5.46566e-02 5.08089e-02 1.20682e-01 1.41133e-01
1.73763e+00 5.48857e-02 5.07112e-02 1.19815e-01 1.41945e-01
1.75023e+00 5.51217e-02 5.06172e-02 1.18944e-01 1.42756e-01
1.76282e+00 5.53646e-02 5.05269e-02 1.18071e-01 1.43565e-01
1.77541e+00 5.56146e-02 5.04401e-02 1.17194e-01 1.44373e-01
1.78800e+00 5.58717e-02 5.03569e-02 1.16314e-01 1.45178e-01
1.80059e+00 5.61363e-02 5.02770e-02 1.15431e-01 1.45981e-01
1.81318e+00 5.64083e-02 5.02004e-02 1.14545e-01 1.46782e-01
1.82578e+00 5.66881e-02 5.01271e-02 1.13655e-01 1.47580e-01
1.83837e+00 5.69756e-02 5.00568e-02 1.12763e-01 1.48374e-01
1.85096e+00 5.72711e-02 4.99896e-02 1.11869e-01 1.49165e-01
1.86355e+00 5.75748e-02 4.99254e-02 1.10971e-01 1.49952e-01
1.87614e+00 5.78867e-02 4.98640e-02 1.10072e-01 1.50734e-01
1.88873e+00 5.82071e-02 4.98054e-02 1.09170e-01 1.51512e-01
1.90132e+00 5.85361e-02 4.97496e-02 1.08266e-01 1.52284e-01
1.91392e+00 5.88738e-02 4.96963e-02 1.07361e-01 1.53050e-01
1.92651e+00 5.92205e-02 4.96456e-02 1.06454e-01 1.53809e-01
1.93910e+00 5.95762e-02 4.95974e-02 1.05546e-01 1.54560e-01
1.95169e+00 5.99413e-02 4.95516e-02 1.04638e-01 1.55303e-01
1.96428e+00 6.03157e-02 4.95080e-02 1.03728e-01 1.56038e-01
1.97687e+00 6.06996e-02 4.94667e-02 1.02819e-01 1.56762e-01
1.98947e+00 6.10933e-02 4.94276e-02 1.01910e-01 1.57476e-01
2.00206e+00 6.14969e-02 4.93906e-02 1.01002e-01 1.58179e-01
2.01465e+00 6.19105e-02 4.93556e-02 1.00094e-01 1.58869e-01
2.02724e+00 6.23343e-02 4.93225e-02 9.91880e-02 1.59546e-01
2.03983e+00 6.27684e-02 4.92914e-02 9.82836e-02 1.60209e-01
2.05242e+00 6.32130e-02 4.92620e-02 9.73814e-02 1.60856e-01
2.06501e+00 6.36682e-02 4.92344e-02 9.64818e-02 1.61488e-01
2.07761e+00 6.41341e-02 4.92084e-02 9.55853e-02 1.62102e-01
2.09020e+00 6.46109e-02 4.91841e-02 9.46922e-02 1.62698e-01
2.10279e+00 6.50986e-02 4.91614e-02 9.38029e-02 1.63275e-01
2.11538e+00 6.55975e-02 4.91401e-02 9.29180e-02 1.63832e-01
2.12797e+00 6.61076e-02 4.91203e-02 9.20378e-02 1.64368e-01
2.14056e+00 6.66290e-02 4.91019e-02 9.11628e-02 1.64881e-01
2.15316e+00 6.71618e-02 4.90848e-02 9.02934e-02 1.65372e-01
2.16575e+00 6.77061e-02 4.90690e-02 8.94299e-02 1.65838e-01
2.17834e+00 6.82620e-02 4.90545e-02 8.85729e-02 1.66280e-01
2.19093e+00 6.88294e-02 4.90412e-02 8.77227e-02 1.66696e-01
2.20352e+00 6.94085e-02 4.90290e-02 8.68797e-02 1.67085e-01
2.21611e+00 6.99994e-02 4.90179e-02 8.60442e-02 1.67446e-01
2.22871e+00 7.06019e-02 4.90079e-02 8.52167e-02 1.67779e-01
2.24130e+00 7.12162e-02 4.89990e-02 8.43975e-02 1.68083e-01
2.25389e+00 7.18422e-02 4.89910e-02 8.35869e-02 1.68358e-01
2.26648e+00 7.24799e-02 4.89841e-02 8.27852e-02 1.68602e-01
2.27907e+00 7.31293e-02 4.89781e-02 8.19928e-02 1.68815e-01
2.29166e+00 7.37903e-02 4.89731e-02 8.12100e-02 1.68997e-01
2.30425e+00 7.44629e-02 4.89689e-02 8.04370e-02 1.69147e-01
2.31685e+00 7.51469e-02 4.89657e-02 7.96740e-02 1.69266e-01
2.32944e+00 7.58423e-02 4.89634e-02 7.89214e-02 1.69351e-01
2.34203e+00 7.65489e-02 4.89620e-02 7.81792e-02 1.69404e-01
2.35462e+00 7.72667e-02 4.89614e-02 7.74478e-02 1.69425e-01
2.36721e+00 7.79954e-02 4.89618e-02 7.67273e-02 1.69413e-01
2.37980e+00 7.87348e-02 4.89630e-02 7.60179e-02 1.69368e-01
2.39240e+00 7.94849e-02 4.89651e-02 7.53197e-02 1.69290e-01
2.40499e+00 8.02453e-02 4.89680e-02 7.46328e-02 1.69180e-01
2.41758e+00 8.10158e-02 4.89719e-02 7.39574e-02 1.69038e-01
2.43017e+00 8.17962e-02 4.89768e-02 7.32935e-02 1.68864e-01
2.44276e+00 8.25862e-02 4.89825e-02 7.26412e-02 1.68658e-01
2.45535e+00 8.33856e-02 4.89892e-02 7.20005e-02 1.68422e-01
2.46794e+00 8.41940e-02 4.89969e-02 7.13716e-02 1.68155e-01
2.48054e+00 8.50111e-02 4.90056e-02 7.07544e-02 1.67858e-01
2.49313e+00 8.58366e-02 4.90153e-02 7.01489e-02 1.67532e-01
2.50572e+00 8.66701e-02 4.90261e-02 6.95552e-02 1.67178e-01
2.51831e+00 8.75112e-02 4.90380e-02 6.89731e-02 1.66795e-01
2.53090e+00 8.83597e-02 4.90511e-02 6.84027e-02 1.66386e-01
2.54349e+00 8.92151e-02 4.90653e-02 6.78440e-02 1.65951e-01
2.55609e+00 9.00769e-02 4.90808e-02 6.72968e-02 1.65491e-01
2.56868e+00 9.09449e-02 4.90975e-02 6.67611e-02 1.65006e-01
2.58127e+00 9.18186e-02 4.91156e-02 6.62369e-02 1.64498e-01
2.59386e+00 9.26975e-02 4.91350e-02 6.57240e-02 1.63968e-01
2.60645e+00 9.35813e-02 4.91559e-02 6.52223e-02 1.63416e-01
2.61904e+00 9.44695e-02 4.91783e-02 6.47318e-02 1.62844e-01
2.63163e+00 9.53617e-02 4.92022e-02 6.42523e-02 1.62253e-01
2.64423e+00 9.62574e-02 4.92277e-02 6.37836e-02 1.61643e-01
2.65682e+00 9.71563e-02 4.92549e-02 6.33258e-02 1.61016e-01
2.66941e+00 9.80579e-02 4.92838e-02 6.28786e-02 1.60372e-01
2.68200e+00 9.89617e-02 4.93146e-02 6.24419e-02 1.59713e-01
2.69459e+00 9.98674e-02 4.93471e-02 6.20155e-02 1.59040e-01
2.70718e+00 1.00775e-01 4.93817e-02 6.15994e-02 1.58353e-01
2.71978e+00 1.01683e-01 4.94182e-02 6.11933e-02 1.57653e-01
2.73237e+00 1.02592e-01 4.94568e-02 6.07972e-02 1.56942e-01
2.74496e+00 1.03501e-01 4.94975e-02 6.04108e-02 1.56220e-01
2.75755e+00 1.04410e-01 4.95405e-02 6.00340e-02 1.55488e-01
2.77014e+00 1.05319e-01 4.95857e-02 5.96666e-02 1.54747e-01
2.78273e+00 1.06227e-01 4.96333e-02 5.93086e-02 1.53997e-01
2.79532e+00 1.07134e-01 4.96834e-02 5.89596e-02 1.53240e-01
2.80792e+00 1.08040e-01 4.97360e-02 5.86197e-02 1.52476e-01
2.82051e+00 1.08944e-01 4.97912e-02 5.82885e-02 1.51705e-01
2.83310e+00 1.09846e-01 4.98491e-02 5.79660e-02 1.50929e-01
2.84569e+00 1.10747e-01 4.99098e-02 5.76520e-02 1.50148e-01
2.85828e+00 1.11644e-01 4.99733e-02 5.73463e-02 1.49362e-01
2.87087e+00 1.12540e-01 5.00397e-02 5.70487e-02 1.48572e-01
2.88347e+00 1.13433e-01 5.01092e-02 5.67592e-02 1.47778e-01
2.89606e+00 1.14323e-01 5.01818e-02 5.64775e-02 1.46982e-01
2.90865e+00 1.15210e-01 5.02575e-02 5.62036e-02 1.46182e-01
2.92124e+00 1.16093e-01 5.03366e-02 5.59372e-02 1.45379e-01
2.93383e+00 1.16974e-01 5.04190e-02 5.56782e-02 1.44574e-01
2.94642e+00 1.17852e-01 5.05049e-02 5.54264e-02 1.43767e-01
2.95902e+00 1.18726e-01 5.05943e-02 5.51818e-02 1.42959e-01
2.97161e+00 1.19598e-01 5.06873e-02 5.49441e-02 1.42148e-01
2.98420e+00 1.20466e-01 5.07841e-02 5.47132e-02 1.41336e-01
2.99679e+00 1.21330e-01 5.08847e-02 5.44890e-02 1.40523e-01
3.00938e+00 1.22192e-01 5.09892e-02 5.42714e-02 1.39708e-01
3.02197e+00 1.23050e-01 5.10977e-02 5.40601e-02 1.38891e-01
3.03456e+00 1.23905e-01 5.12104e-02 5.38552e-02 1.38074e-01
3.04716e+00 1.24758e-01 5.13272e-02 5.36563e-02 1.37255e-01
3.05975e+00 1.25607e-01 5.14484e-02 5.34635e-02 1.36434e-01
3.07234e+00 1.26454e-01 5.15739e-02 5.32765e-02 1.35613e-01
3.08493e+00 1.27297e-01 5.17040e-02 5.30953e-02 1.34789e-01
3.09752e+00 1.28139e-01 5.18387e-02 5.29198e-02 1.33965e-01
3.11011e+00 1.28977e-01 5.19781e-02 5.27497e-02 1.33138e-01
3.12271e+00 1.29814e-01 5.21223e-02 5.25851e-02 1.32310e-01
3.13530e+00 1.30648e-01 5.22715e-02 5.24257e-02 1.31480e-01
3.14789e+00 1.31480e-01 5.24257e-02 5.22715e-02 1.30648e-01
3.16048e+00 1.32310e-01 5.25851e-02 5.21223e-02 1.29814e-01
3.17307e+00 1.33138e-01 5.27497e-02 5.19781e-02 1.28977e-01
3.18566e+00 1.33965e-01 5.29198e-02 5.18387e-02 1.28139e-01
3.19825e+00 1.34789e-01 5.30953e-02 5.17040e-02 1.27297e-01
3.21085e+00 1.35613e-01 5.32765e-02 5.15739e-02 1.26454e-01
3.22344e+00 1.36434e-01 5.34635e-02 5.14484e-02 1.25607e-01
3.23603e+00 1.37255e-01 5.36563e-02 5.13272e-02 1.24758e-01
3.24862e+00 1.38074e-01 5.38552e-02 5.12104e-02 1.23905e-01
3.26121e+00 1.38891e-01 5.40601e-02 5.10977e-02 1.23050e-01
3.27380e+00 1.39708e-01 5.42714e-02 5.09892e-02 1.22192e-01
3.28640e+00 1.40523e-01 5.44890e-02 5.08847e-02 1.21330e-01
3.29899e+00 1.41336e-01 5.47132e-02 5.07841e-02 1.20466e-01
3.31158e+00 1.42148e-01 5.49441e-02 5.06873e-02 1.19598e-01
3.32417e+00 1.42959e-01 5.51818e-02 5.05943e-02 1.18726e-01
3.33676e+00 1.43767e-01 5.54264e-02 5.05049e-02 1.17852e-01
3.34935e+00 1.44574e-01 5.56782e-02 5.04190e-02 1.16974e-01
3.36194e+00 1.45379e-01 5.59372e-02 5.03366e-02 1.16093e-01
3.37454e+00 1.46182e-01 5.62036e-02 5.02575e-02 1.15210e-01
3.38713e+00 1.46982e-01 5.64775e-02 5.01818e-02 1.14323e-01
3.39972e+00 1.47778e-01 5.67592e-02 5.01092e-02 1.13433e-01
3.41231e+00 1.48572e-01 5.70487e-02 5.00397e-02 1.12540e-01
3.42490e+00 1.49362e-01 5.73463e-02 4.99733e-02 1.11644e-01
3.43749e+00 1.50148e-01 5.76520e-02 4.99098e-02 1.10747e-01
3.45009e+00 1.50929e-01 5.79660e-02 4.98491e-02 1.09846e-01
3.46268e+00 1.51705e-01 5.82885e-02 4.97912e-02 1.08944e-01
3.47527e+00 1.52476e-01 5.86197e-02 4.97360e-02 1.08040e-01
3.48786e+00 1.53240e-01 5.89596e-02 4.96834e-02 1.07134e-01
3.50045e+00 1.53997e-01 5.93086e-02 4.96333e-02 1.06227e-01
3.51304e+00 1.54747e-01 5.96666e-02 4.95857e-02 1.05319e-01
3.52564e+00 1.55488e-01 6.00340e-02 4.95405e-02 1.04410e-01
3.53823e+00 1.56220e-01 6.04108e-02 4.94975e-02 1.03501e-01
3.55082e+00 1.56942e-01 6.07972e-02 4.94568e-02 1.02592e-01
3.56341e+00 1.57653e-01 6.11933e-02 4.94182e-02 1.01683e-01
3.57600e+00 1.58353e-01 6.15994e-02 4.93817e-02 1.00775e-01
3.58859e+00 1.59040e-01 6.20155e-02 4.93471e-02 9.98674e-02
3.60118e+00 1.59713e-01 6.24419e-02 4.93146e-02 9.89617e-02
3.61378e+00 1.60372e-01 6.28786e-02 4.92838e-02 9.80579e-02
3.62637e+00 1.61016e-01 6.33258e-02 4.92549e-02 9.71563e-02
3.63896e+00 1.61643e-01 6.37836e-02 4.92277e-02 9.62574e-02
3.65155e+00 1.62253e-01 6.42523e-02 4.92022e-02 9.53617e-02
3.66414e+00 1.62844e-01 6.47318e-02 4.91783e-02 9.44695e-02
3.67673e+00 1.63416e-01 6.52223e-02 4.91559e-02 9.35813e-02
3.68933e+00 1.63968e-01 6.57240e-02 4.91350e-02 9.26975e-02
3.70192e+00 1.64498e-01 6.62369e-02 4.91156e-02 9.18186e-02
3.71451e+00 1.65006e-01 6.67611e-02 4.90975e-02 9.09449e-02
3.72710e+00 1.65491e-01 6.72968e-02 4.90808e-02 9.00769e-02
3.73969e+00 1.65951e-01 6.78440e-02 4.90653e-02 8.92151e-02
3.75228e+00 1.66386e-01 6.84027e-02 4.90511e-02 8.83597e-02
3.76487e+00 1.66795e-01 6.89731e-02 4.90380e-02 8.75112e-02
3.77747e+00 1.67178e-01 6.95552e-02 4.90261e-02 8.66701e-02
3.79006e+00 1.67532e-01 7.01489e-02 4.90153e-02 8.58366e-02
3.80265e+00 1.67858e-01 7.07544e-02 4.90056e-02 8.50111e-02
3.81524e+00 1.68155e-01 7.13716e-02 4.89969e-02 8.41940e-02
3.82783e+00 1.68422e-01 7.20005e-02 4.89892e-02 8.33856e-02
3.84042e+00 1.68658e-01 7.26412e-02 4.89825e-02 8.25862e-02
3.85302e+00 1.68864e-01 7.32935e-02 4.89768e-02 8.17962e-02
3.86561e+00 1.69038e-01 7.39574e-02 4.89719e-02 8.10158e-02
3.87820e+00 1.69180e-01 7.46328e-02 4.89680e-02 8.02453e-02
3.89079e+00 1.69290e-01 7.53197e-02 4.89651e-02 7.94849e-02
3.90338e+00 1.69368e-01 7.60179e-02 4.89630e-02 7.87348e-02
3.91597e+00 1.69413e-01 7.67273e-02 4.89618e-02 7.79954e-02
3.92856e+00 1.69425e-01 7.74478e-02 4.89614e-02 7.72667e-02
3.94116e+00 1.69404e-01 7.81792e-02 4.89620e-02 7.65489e-02
3.95375e+00 1.69351e-01 7.89214e-02 4.89634e-02 7.58423e-02
3.96634e+00 1.69266e-01 7.96740e-02 4.89657e-02 7.51469e-02
3.97893e+00 1.69147e-01 8.04370e-02 4.89689e-02 7.44629e-02
3.99152e+00 1.68997e-01 8.12100e-02 4.89731e-02 7.37903e-02
4.00411e+00 1.68815e-01 8.19928e-02 4.89781e-02 7.31293e-02
4.01671e+00 1.68602e-01 8.27852e-02 4.89841e-02 7.24799e-02
4.02930e+00 1.68358e-01 8.35869e-02 4.89910e-02 7.18422e-02
4.04189e+00 1.68083e-01 8.43975e-02 4.89990e-02 7.12162e-02
4.05448e+00 1.67779e-01 8.52167e-02 4.90079e-02 7.06019e-02
4.06707e+00 1.67446e-01 8.60442e-02 4.90179e-02 6.99994e-02
4.07966e+00 1.67085e-01 8.68797e-02 4.90290e-02 6.94085e-02
4.09225e+00 1.66696e-01 8.77227e-02 4.90412e-02 6.88294e-02
4.10485e+00 1.66280e-01 8.85729e-02 4.90545e-02 6.82620e-02
4.11744e+00 1.65838e-01 8.94299e-02 4.90690e-02 6.77061e-02
4.13003e+00 1.65372e-01 9.02934e-02 4.90848e-02 6.71618e-02
4.14262e+00 1.64881e-01 9.11628e-02 4.91019e-02 6.66290e-02
4.15521e+00 1.64368e-01 9.20378e-02 4.91203e-02 6.61076e-02
4.16780e+00 1.63832e-01 9.29180e-02 4.91401e-02 6.55975e-02
4.18040e+00 1.63275e-01 9.38029e-02 4.91614e-02 6.50986e-02
4.19299e+00 1.62698e-01 9.46922e-02 4.91841e-02 6.46109e-02
4.20558e+00 1.62102e-01 9.55853e-02 4.92084e-02 6.41341e-02
4.21817e+00 1.61488e-01 9.64818e-02 4.92344e-02 6.36682e-02
4.23076e+00 1.60856e-01 9.73814e-02 4.92620e-02 6.32130e-02
4.24335e+00 1.60209e-01 9.82836e-02 4.92914e-02 6.27684e-02
4.25595e+00 1.59546e-01 9.91880e-02 4.93225e-02 6.23343e-02
4.26854e+00 1.58869e-01 1.00094e-01 4.93556e-02 6.19105e-02
4.28113e+00 1.58179e-01 1.01002e-01 4.93906e-02 6.14969e-02
4.29372e+00 1.57476e-01 1.01910e-01 4.94276e-02 6.10933e-02
4.30631e+00 1.56762e-01 1.02819e-01 4.94667e-02 6.06996e-02
4.31890e+00 1.56038e-01 1.03728e-01 4.95080e-02 6.03157e-02
4.33149e+00 1.55303e-01 1.04638e-01 4.95516e-02 5.99413e-02
4.34409e+00 1.54560e-01 1.05546e-01 4.95974e-02 5.95762e-02
4.35668e+00 1.53809e-01 1.06454e-01 4.96456e-02 5.92205e-02
4.36927e+00 1.53050e-01 1.07361e-01 4.96963e-02 5.88738e-02
4.38186e+00 1.52284e-01 1.08266e-01 4.97496e-02 5.85361e-02
4.39445e+00 1.51512e-01 1.09170e-01 4.98054e-02 5.82071e-02
4.40704e+00 1.50734e-01 1.10072e-01 4.98640e-02 5.78867e-02
4.41964e+00 1.49952e-01 1.10971e-01 4.99254e-02 5.75748e-02
4.43223e+00 1.49165e-01 1.11869e-01 4.99896e-02 5.72711e-02
4.44482e+00 1.48374e-01 1.12763e-01 5.00568e-02 5.69756e-02
4.45741e+00 1.47580e-01 1.13655e-01 5.01271e-02 5.66881e-02
4.47000e+00 1.46782e-01 1.14545e-01 5.02004e-02 5.64083e-02
4.48259e+00 1.45981e-01 1.15431e-01 5.02770e-02 5.61363e-02
4.49518e+00 1.45178e-01 1.16314e-01 5.03569e-02 5.58717e-02
4.50778e+00 1.44373e-01 1.17194e-01 5.04401e-02 5.56146e-02
4.52037e+00 1.43565e-01 1.18071e-01 5.05269e-02 5.53646e-02
4.53296e+00 1.42756e-01 1.18944e-01 5.06172e-02 5.51217e-02
4.54555e+00 1.41945e-01 1.19815e-01 5.07112e-02 5.48857e-02
4.55814e+00 1.41133e-01 1.20682e-01 5.08089e-02 5.46566e-02
4.57073e+00 1.40319e-01 1.21546e-01 5.09104e-02 5.44340e-02
4.58333e+00 1.39504e-01 1.22407e-01 5.10160e-02 5.42180e-02
4.59592e+00 1.38687e-01 1.23264e-01 5.11255e-02 5.40083e-02
4.60851e+00 1.37869e-01 1.24119e-01 5.12392e-02 5.38049e-02
4.62110e+00 1.37050e-01 1.24970e-01 5.13571e-02 5.36075e-02
4.63369e+00 1.36229e-01 1.25819e-01 5.14793e-02 5.34162e-02
4.64628e+00 1.35407e-01 1.26665e-01 5.16060e-02 5.32307e-02
4.65887e+00 1.34583e-01 1.27508e-01 5.17372e-02 5.30509e-02
4.67147e+00 1.33758e-01 1.28348e-01 5.18731e-02 5.28767e-02
4.68406e+00 1.32931e-01 1.29187e-01 5.20137e-02 5.27081e-02
4.69665e+00 1.32103e-01 1.30022e-01 5.21591e-02 5.25447e-02
4.70924e+00 1.31272e-01 1.30856e-01 5.23095e-02 5.23867e-02
4.72183e+00 1.30439e-01 1.31688e-01 5.24650e-02 5.22337e-02
4.73442e+00 1.29605e-01 1.32517e-01 5.26257e-02 5.20858e-02
4.74702e+00 1.28768e-01 1.33345e-01 5.27917e-02 5.19428e-02
4.75961e+00 1.27928e-01 1.34171e-01 5.29631e-02 5.18046e-02
4.77220e+00 1.27087e-01 1.34995e-01 5.31401e-02 5.16710e-02
4.78479e+00 1.26242e-01 1.35818e-01 5.33227e-02 5.15421e-02
4.79738e+00 1.25395e-01 1.36640e-01 5.35111e-02 5.14177e-02
4.80997e+00 1.24545e-01 1.37460e-01 5.37055e-02 5.12976e-02
4.82257e+00 1.23692e-01 1.38278e-01 5.39058e-02 5.11818e-02
4.83516e+00 1.22836e-01 1.39095e-01 5.41124e-02 5.10702e-02
4.84775e+00 1.21977e-01 1.39911e-01 5.43252e-02 5.09627e-02
4.86034e+00 1.21114e-01 1.40726e-01 5.45445e-02 5.08592e-02
4.87293e+00 1.20249e-01 1.41539e-01 5.47703e-02 5.07595e-02
4.88552e+00 1.19380e-01 1.42351e-01 5.50029e-02 5.06637e-02
4.89811e+00 1.18508e-01 1.43161e-01 5.52423e-02 5.05716e-02
4.91071e+00 1.17633e-01 1.43969e-01 5.54887e-02 5.04831e-02
4.92330e+00 1.16754e-01 1.44776e-01 5.57422e-02 5.03981e-02
4.93589e+00 1.15873e-01 1.45580e-01 5.60031e-02 5.03165e-02
4.94848e+00 1.14988e-01 1.46382e-01 5.62714e-02 5.02383e-02
4.96107e+00 1.14100e-01 1.47181e-01 5.65472e-02 5.01633e-02
4.97366e+00 1.13210e-01 1.47977e-01 5.68308e-02 5.00915e-02
4.98626e+00 1.12316e-01 1.48770e-01 5.71223e-02 5.00228e-02
4.99885e+00 1.11420e-01 1.49559e-01 5.74219e-02 4.99571e-02
5.01144e+00 1.10522e-01 1.50344e-01 5.77297e-02 4.98943e-02
5.02403e+00 1.09621e-01 1.51124e-01 5.80458e-02 4.98344e-02
5.03662e+00 1.08718e-01 1.51899e-01 5.83705e-02 4.97772e-02
5.04921e+00 1.07814e-01 1.52668e-01 5.87038e-02 4.97226e-02
5.06180e+00 1.06908e-01 1.53430e-01 5.90460e-02 4.96706e-02
5.07440e+00 1.06000e-01 1.54185e-01 5.93972e-02 4.96212e-02
5.08699e+00 1.05092e-01 1.54933e-01 5.97576e-02 4.95742e-02
5.09958e+00 1.04183e-01 1.55672e-01 6.01273e-02 4.95295e-02
5.11217e+00 1.03274e-01 1.56401e-01 6.05065e-02 4.94871e-02
5.12476e+00 1.02365e-01 1.57121e-01 6.08953e-02 4.94469e-02
5.13735e+00 1.01456e-01 1.57829e-01 6.12939e-02 4.94089e-02
5.14995e+00 1.00548e-01 1.58525e-01 6.17025e-02 4.93728e-02
5.16254e+00 9.96409e-02 1.59209e-01 6.21211e-02 4.93388e-02
5.17513e+00 9.87356e-02 1.59879e-01 6.25501e-02 4.93067e-02
5.18772e+00 9.78322e-02 1.60534e-01 6.29894e-02 4.92765e-02
5.20031e+00 9.69313e-02 1.61174e-01 6.34392e-02 4.92480e-02
5.21290e+00 9.60332e-02 1.61797e-01 6.38998e-02 4.92212e-02
5.22549e+00 9.51383e-02 1.62402e-01 6.43711e-02 4.91961e-02
5.23809e+00 9.42470e-02 1.62989e-01 6.48534e-02 4.91726e-02
5.25068e+00 9.33599e-02 1.63556e-01 6.53467e-02 4.91506e-02
5.26327e+00 9.24773e-02 1.64103e-01 6.58512e-02 4.91300e-02
5.27586e+00 9.15997e-02 1.64627e-01 6.63669e-02 4.91109e-02
5.28845e+00 9.07274e-02 1.65130e-01 6.68940e-02 4.90932e-02
5.30104e+00 8.98609e-02 1.65608e-01 6.74325e-02 4.90768e-02
5.31364e+00 8.90006e-02 1.66062e-01 6.79826e-02 4.90616e-02
5.32623e+00 8.81469e-02 1.66491e-01 6.85442e-02 4.90477e-02
5.33882e+00 8.73003e-02 1.66894e-01 6.91175e-02 4.90349e-02
5.35141e+00 8.64610e-02 1.67269e-01 6.97025e-02 4.90233e-02
5.36400e+00 8.56294e-02 1.67616e-01 7.02992e-02 4.90128e-02
5.37659e+00 8.48060e-02 1.67935e-01 7.09076e-02 4.90033e-02
5.38918e+00 8.39911e-02 1.68224e-01 7.15277e-02 4.89949e-02
5.40178e+00 8.31849e-02 1.68484e-01 7.21596e-02 4.89874e-02
5.41437e+00 8.23879e-02 1.68713e-01 7.28032e-02 4.89810e-02
5.42696e+00 8.16002e-02 1.68910e-01 7.34584e-02 4.89755e-02
5.43955e+00 8.08222e-02 1.69076e-01 7.41252e-02 4.89709e-02
5.45214e+00 8.00542e-02 1.69211e-01 7.48035e-02 4.89672e-02
5.46473e+00 7.92964e-02 1.69313e-01 7.54932e-02 4.89645e-02
5.47733e+00 7.85490e-02 1.69382e-01 7.61942e-02 4.89626e-02
5.48992e+00 7.78122e-02 1.69419e-01 7.69064e-02 4.89616e-02
5.50251e+00 7.70862e-02 1.69423e-01 7.76297e-02 4.89615e-02
5.51510e+00 7.63712e-02 1.69394e-01 7.83638e-02 4.89623e-02
5.52769e+00 7.56674e-02 1.69333e-01 7.91085e-02 4.89639e-02
5.54028e+00 7.49748e-02 1.69239e-01 7.98638e-02 4.89664e-02
5.55288e+00 7.42937e-02 1.69113e-01 8.06293e-02 4.89699e-02
5.56547e+00 7.36240e-02 1.68955e-01 8.14048e-02 4.89742e-02
5.57806e+00 7.29659e-02 1.68765e-01 8.21901e-02 4.89795e-02
5.59065e+00 7.23194e-02 1.68544e-01 8.29848e-02 4.89857e-02
5.60324e+00 7.16846e-02 1.68292e-01 8.37887e-02 4.89929e-02
5.61583e+00 7.10615e-02 1.68010e-01 8.46015e-02 4.90011e-02
5.62842e+00 7.04502e-02 1.67699e-01 8.54228e-02 4.90103e-02
5.64102e+00 6.98506e-02 1.67358e-01 8.62523e-02 4.90206e-02
5.65361e+00 6.92627e-02 1.66990e-01 8.70897e-02 4.90319e-02
5.66620e+00 6.86865e-02 1.66594e-01 8.79346e-02 4.90444e-02
5.67879e+00 6.81219e-02 1.66172e-01 8.87865e-02 4.90580e-02
5.69138e+00 6.75690e-02 1.65724e-01 8.96452e-02 4.90729e-02
5.70397e+00 6.70276e-02 1.65252e-01 9.05102e-02 4.90890e-02
5.71657e+00 6.64976e-02 1.64755e-01 9.13811e-02 4.91064e-02
5.72916e+00 6.59790e-02 1.64236e-01 9.22574e-02 4.91251e-02
5.74175e+00 6.54718e-02 1.63695e-01 9.31388e-02 4.91453e-02
5.75434e+00 6.49757e-02 1.63133e-01 9.40249e-02 4.91669e-02
5.76693e+00 6.44906e-02 1.62551e-01 9.49151e-02 4.91901e-02
5.77952e+00 6.40166e-02 1.61950e-01 9.58091e-02 4.92148e-02
5.79211e+00 6.35534e-02 1.61331e-01 9.67065e-02 4.92411e-02
5.80471e+00 6.31009e-02 1.60696e-01 9.76068e-02 4.92692e-02
5.81730e+00 6.26589e-02 1.60044e-01 9.85095e-02 4.92990e-02
5.82989e+00 6.22274e-02 1.59378e-01 9.94144e-02 4.93306e-02
5.84248e+00 6.18062e-02 1.58698e-01 1.00321e-01 4.93642e-02
5.85507e+00 6.13951e-02 1.58004e-01 1.01229e-01 4.93997e-02
5.86766e+00 6.09940e-02 1.57299e-01 1.02137e-01 4.94372e-02
5.88026e+00 6.06027e-02 1.56582e-01 1.03046e-01 4.94769e-02
5.89285e+00 6.02212e-02 1.55855e-01 1.03956e-01 4.95187e-02
5.90544e+00 5.98491e-02 1.55118e-01 1.04865e-01 4.95628e-02
5.91803e+00 5.94864e-02 1.54373e-01 1.05773e-01 4.96092e-02
5.93062e+00 5.91330e-02 1.53620e-01 1.06681e-01 4.96581e-02
5.94321e+00 5.87885e-02 1.52859e-01 1.07587e-01 4.97094e-02
5.95580e+00 5.84530e-02 1.52091e-01 1.08492e-01 4.97633e-02
5.96840e+00 5.81262e-02 1.51318e-01 1.09395e-01 4.98198e-02
5.98099e+00 5.78079e-02 1.50539e-01 1.10297e-01 4.98791e-02
5.99358e+00 5.74981e-02 1.49756e-01 1.11196e-01 4.99412e-02
6.00617e+00 5.71965e-02 1.48968e-01 1.12092e-01 5.00061e-02
6.01876e+00 5.69030e-02 1.48176e-01 1.12987e-01 5.00741e-02
6.03135e+00 5.66174e-02 1.47380e-01 1.13878e-01 5.01451e-02
6.04395e+00 5.63396e-02 1.46582e-01 1.14766e-01 5.02193e-02
6.05654e+00 5.60695e-02 1.45781e-01 1.15652e-01 5.02966e-02
6.06913e+00 5.58068e-02 1.44977e-01 1.16534e-01 5.03774e-02
6.08172e+00 5.55514e-02 1.44171e-01 1.17414e-01 5.04615e-02
6.09431e+00 5.53032e-02 1.43363e-01 1.18290e-01 5.05491e-02
6.10690e+00 5.50621e-02 1.42554e-01 1.19162e-01 5.06403e-02
6.11950e+00 5.48278e-02 1.41742e-01 1.20032e-01 5.07352e-02
6.13209e+00 5.46003e-02 1.40929e-01 1.20898e-01 5.08339e-02
6.14468e+00 5.43794e-02 1.40115e-01 1.21761e-01 5.09364e-02
6.15727e+00 5.41650e-02 1.39300e-01 1.22621e-01 5.10430e-02
6.16986e+00 5.39569e-02 1.38483e-01 1.23478e-01 5.11535e-02
6.18245e+00 5.37550e-02 1.37664e-01 1.24332e-01 5.12682e-02
6.19504e+00 5.35592e-02 1.36845e-01 1.25183e-01 5.13872e-02
6.20764e+00 5.33693e-02 1.36024e-01 1.26031e-01 5.15106e-02
6.22023e+00 5.31852e-02 1.35201e-01 1.26876e-01 5.16384e-02
6.23282e+00 5.30069e-02 1.34377e-01 1.27718e-01 5.17707e-02
6.24541e+00 5.28341e-02 1.33551e-01 1.28558e-01 5.19078e-02
6.25800e+00 5.26667e-02 1.32724e-01 1.29396e-01 5.20496e-02
6.27059e+00 5.25047e-02 1.31895e-01 1.30231e-01 5.21963e-02
6.28319e+00 5.23479e-02 1.31064e-01 1.31064e-01 5.23479e-02


==> convection_output_errors.txt <==
p rb pod l2 l2ext
0.00000e+00 1.96258e-02 2.13039e-02 8.93756e-04 1.81537e-04
1.25916e-02 1.96187e-02 2.12962e-02 8.99638e-04 1.82317e-04
2.51831e-02 1.95975e-02 2.12732e-02 9.16937e-04 1.84541e-04
3.77747e-02 1.95622e-02 2.12349e-02 9.44658e-04 1.88074e-04
5.03662e-02 1.95127e-02 2.11814e-02 9.81342e-04 1.92715e-04
6.29578e-02 1.94493e-02 2.11128e-02 1.02526e-03 1.98216e-04
7.55493e-02 1.93719e-02 2.10292e-02 1.07463e-03 2.04309e-04
8.81409e-02 1.92806e-02 2.09310e-02 1.12772e-03 2.10719e-04
1.00732e-01 1.91755e-02 2.08181e-02 1.18291e-03 2.17186e-04
1.13324e-01 1.90568e-02 2.06911e-02 1.23879e-03 2.23465e-04
1.25916e-01 1.89246e-02 2.05500e-02 1.29408e-03 2.29342e-04
1.38507e-01 1.87790e-02 2.03953e-02 1.34770e-03 2.34628e-04
1.51099e-01 1.86202e-02 2.02273e-02 1.39867e-03 2.39163e-04
1.63690e-01 1.84483e-02 2.00463e-02 1.44618e-03 2.42817e-04
1.76282e-01 1.82636e-02 1.98528e-02 1.48951e-03 2.45489e-04
1.88873e-01 1.80662e-02 1.96472e-02 1.52803e-03 2.47105e-04
2.01465e-01 1.78563e-02 1.94300e-02 1.56123e-03 2.47620e-04
2.14056e-01 1.76342e-02 1.92017e-02 1.58865e-03 2.47018e-04
2.26648e-01 1.74001e-02 1.89627e-02 1.60994e-03 2.45309e-04
2.39240e-01 1.71541e-02 1.87136e-02 1.62478e-03 2.42534e-04
2.51831e-01 1.68966e-02 1.84550e-02 1.63296e-03 2.38760e-04
2.64423e-01 1.66278e-02 1.81875e-02 1.63431e-03 2.34087e-04
2.77014e-01 1.63479e-02 1.79116e-02 1.62873e-03 2.28643e-04
2.89606e-01 1.60572e-02 1.76280e-02 1.61621e-03 2.22590e-04
3.02197e-01 1.57560e-02 1.73373e-02 1.59678e-03 2.16119e-04
3.14789e-01 1.54445e-02 1.70402e-02 1.57054e-03 2.09455e-04
3.27380e-01 1.51230e-02 1.67373e-02 1.53769e-03 2.02850e-04
3.39972e-01 1.47918e-02 1.64294e-02 1.49849e-03 1.96578e-04
3.52564e-01 1.44512e-02 1.61171e-02 1.45328e-03 1.90929e-04
3.65155e-01 1.41014e-02 1.58011e-02 1.40251e-03 1.86187e-04
3.77747e-01 1.37426e-02 1.54821e-02 1.34672e-03 1.82611e-04
3.90338e-01 1.33753e-02 1.51609e-02 1.28658e-03 1.80411e-04
4.02930e-01 1.29996e-02 1.48383e-02 1.22291e-03 1.79718e-04
4.15521e-01 1.26159e-02 1.45149e-02 1.15670e-03 1.80569e-04
4.28113e-01 1.22243e-02 1.41916e-02 1.08916e-03 1.82900e-04
4.40704e-01 1.18253e-02 1.38690e-02 1.02177e-03 1.86554e-04
4.53296e-01 1.14190e-02 1.35480e-02 9.56341e-04 1.91302e-04
4.65887e-01 1.10058e-02 1.32294e-02 8.95049e-04 1.96871e-04
4.78479e-01 1.05859e-02 1.29139e-02 8.40479e-04 2.02965e-04
4.91071e-01 1.01597e-02 1.26024e-02 7.95538e-04 2.09293e-04
5.03662e-01 9.72725e-03 1.22958e-02 7.63211e-04 2.15575e-04
5.16254e-01 9.28902e-03 1.19948e-02 7.46104e-04 2.21561e-04
5.28845e-01 8.84522e-03 1.17002e-02 7.45860e-04 2.27028e-04
5.41437e-01 8.39614e-03 1.14131e-02 7.62693e-04 2.31787e-04
5.54028e-01 7.94207e-03 1.11343e-02 7.95331e-04 2.35685e-04
5.66620e-01 7.48329e-03 1.08646e-02 8.41407e-04 2.38598e-04
5.79211e-01 7.02008e-03 1.06050e-02 8.98033e-04 2.40439e-04
5.91803e-01 6.55274e-03 1.03566e-02 9.62291e-04 2.41153e-04
6.04395e-01 6.08157e-03 1.01201e-02 1.03152e-03 2.40716e-04
6.16986e-01 5.60684e-03 9.89660e-03 1.10343e-03 2.39139e-04
6.29578e-01 5.12888e-03 9.68706e-03 1.17608e-03 2.36464e-04
6.42169e-01 4.64797e-03 9.49243e-03 1.24785e-03 2.32766e-04
6.54761e-01 4.16443e-03 9.31365e-03 1.31740e-03 2.28156e-04
6.67352e-01 3.67857e-03 9.15163e-03 1.38358e-03 2.22776e-04
6.79944e-01 3.19069e-03 9.00723e-03 1.44544e-03 2.16805e-04
6.92535e-01 2.70113e-03 8.88127e-03 1.50216e-03 2.10455e-04
7.05127e-01 2.21019e-03 8.77445e-03 1.55307e-03 2.03972e-04
7.17719e-01 1.71819e-03 8.68741e-03 1.59756e-03 1.97630e-04
7.30310e-01 1.22546e-03 8.62067e-03 1.63518e-03 1.91724e-04
7.42902e-01 7.32316e-04 8.57459e-03 1.66552e-03 1.86557e-04
7.55493e-01 2.39081e-04 8.54942e-03 1.68829e-03 1.82417e-04
7.68085e-01 2.53925e-04 8.54525e-03 1.70325e-03 1.79557e-04
7.80676e-01 7.46384e-04 8.56203e-03 1.71026e-03 1.78161e-04
7.93268e-01 1.23798e-03 8.59954e-03 1.70925e-03 1.78321e-04
8.05859e-01 1.72841e-03 8.65744e-03 1.70024e-03 1.80029e-04
8.18451e-01 2.21735e-03 8.73524e-03 1.68332e-03 1.83168e-04
8.31043e-01 2.70452e-03 8.83235e-03 1.65863e-03 1.87540e-04
8.43634e-01 3.18961e-03 8.94808e-03 1.62644e-03 1.92882e-04
8.56226e-01 3.67234e-03 9.08166e-03 1.58706e-03 1.98900e-04
8.68817e-01 4.15242e-03 9.23225e-03 1.54091e-03 2.05293e-04
8.81409e-01 4.62959e-03 9.39900e-03 1.48849e-03 2.11769e-04
8.94000e-01 5.10357e-03 9.58100e-03 1.43041e-03 2.18059e-04
9.06592e-01 5.57412e-03 9.77735e-03 1.36739e-03 2.23924e-04
9.19183e-01 6.04097e-03 9.98714e-03 1.30027e-03 2.29160e-04
9.31775e-01 6.50391e-03 1.02095e-02 1.23005e-03 2.33596e-04
9.44367e-01 6.96268e-03 1.04435e-02 1.15792e-03 2.37094e-04
9.56958e-01 7.41707e-03 1.06883e-02 1.08530e-03 2.39555e-04
9.69550e-01 7.86687e-03 1.09431e-02 1.01386e-03 2.40908e-04
9.82141e-01 8.31185e-03 1.12071e-02 9.45641e-04 2.41119e-04
9.94733e-01 8.75182e-03 1.14794e-02 8.83028e-04 2.40184e-04
1.00732e+00 9.18658e-03 1.17594e-02 8.28761e-04 2.38133e-04
1.01992e+00 9.61593e-03 1.20463e-02 7.85785e-04 2.35029e-04
1.03251e+00 1.00397e-02 1.23394e-02 7.56911e-04 2.30966e-04
1.04510e+00 1.04576e-02 1.26380e-02 7.44285e-04 2.26073e-04
1.05769e+00 1.08696e-02 1.29413e-02 7.48828e-04 2.20512e-04
1.07028e+00 1.12755e-02 1.32489e-02 7.69945e-04 2.14478e-04
1.08287e+00 1.16749e-02 1.35598e-02 8.05698e-04 2.08198e-04
1.09547e+00 1.20679e-02 1.38736e-02 8.53332e-04 2.01929e-04
1.10806e+00 1.24541e-02 1.41896e-02 9.09847e-04 1.95953e-04
1.12065e+00 1.28334e-02 1.45070e-02 9.72403e-04 1.90561e-04
1.13324e+00 1.32056e-02 1.48254e-02 1.03852e-03 1.86045e-04
1.14583e+00 1.35704e-02 1.51440e-02 1.10610e-03 1.82668e-04
1.15842e+00 1.39278e-02 1.54621e-02 1.17344e-03 1.80645e-04
1.17101e+00 1.42774e-02 1.57792e-02 1.23912e-03 1.80113e-04
1.18361e+00 1.46190e-02 1.60946e-02 1.30199e-03 1.81117e-04
1.19620e+00 1.49525e-02 1.64077e-02 1.36111e-03 1.83598e-04
1.20879e+00 1.52776e-02 1.67178e-02 1.41571e-03 1.87408e-04
1.22138e+00 1.55941e-02 1.70243e-02 1.46514e-03 1.92329e-04
1.23397e+00 1.59018e-02 1.73265e-02 1.50888e-03 1.98094e-04
1.24656e+00 1.62003e-02 1.76238e-02 1.54652e-03 2.04420e-04
1.25916e+00 1.64896e-02 1.79156e-02 1.57774e-03 2.11020e-04
1.27175e+00 1.67692e-02 1.82012e-02 1.60229e-03 2.17626e-04
1.28434e+00 1.70391e-02 1.84801e-02 1.62000e-03 2.23992e-04
1.29693e+00 1.72990e-02 1.87516e-02 1.63079e-03 2.29901e-04
1.30952e+00 1.75485e-02 1.90152e-02 1.63462e-03 2.35169e-04
1.32211e+00 1.77876e-02 1.92702e-02 1.63156e-03 2.39642e-04
1.33470e+00 1.80158e-02 1.95162e-02 1.62169e-03 2.43197e-04
1.34730e+00 1.82331e-02 1.97524e-02 1.60521e-03 2.45743e-04
1.35989e+00 1.84392e-02 1.99785e-02 1.58236e-03 2.47218e-04
1.37248e+00 1.86337e-02 2.01939e-02 1.55346e-03 2.47587e-04
1.38507e+00 1.88166e-02 2.03981e-02 1.51888e-03 2.46847e-04
1.39766e+00 1.89877e-02 2.05907e-02 1.47910e-03 2.45019e-04
1.41025e+00 1.91466e-02 2.07711e-02 1.43467e-03 2.42155e-04
1.42285e+00 1.92932e-02 2.09390e-02 1.38622e-03 2.38334e-04
1.43544e+00 1.94274e-02 2.10940e-02 1.33450e-03 2.33663e-04
1.44803e+00 1.95489e-02 2.12357e-02 1.28037e-03 2.28279e-04
1.46062e+00 1.96576e-02 2.13638e-02 1.22482e-03 2.22347e-04
1.47321e+00 1.97533e-02 2.14779e-02 1.16899e-03 2.16060e-04
1.48580e+00 1.98360e-02 2.15779e-02 1.11418e-03 2.09640e-04
1.49839e+00 1.99054e-02 2.16634e-02 1.06187e-03 2.03332e-04
1.51099e+00 1.99615e-02 2.17342e-02 1.01369e-03 1.97400e-04
1.52358e+00 2.00042e-02 2.17902e-02 9.71411e-04 1.92115e-04
1.53617e+00 2.00334e-02 2.18311e-02 9.36811e-04 1.87742e-04
1.54876e+00 2.00490e-02 2.18570e-02 9.11571e-04 1.84516e-04
1.56135e+00 2.00511e-02 2.18676e-02 8.97055e-04 1.82625e-04
1.57394e+00 2.00395e-02 2.18630e-02 8.94109e-04 1.82181e-04
1.58654e+00 2.00142e-02 2.18431e-02 9.02910e-04 1.83214e-04
1.59913e+00 1.99754e-02 2.18080e-02 9.22934e-04 1.85658e-04
1.61172e+00 1.99229e-02 2.17577e-02 9.53051e-04 1.89370e-04
1.62431e+00 1.98568e-02 2.16923e-02 9.91716e-04 1.94141e-04
1.63690e+00 1.97773e-02 2.16120e-02 1.03717e-03 1.99720e-04
1.64949e+00 1.96843e-02 2.15168e-02 1.08763e-03 2.05838e-04
1.66209e+00 1.95779e-02 2.14070e-02 1.14139e-03 2.12226e-04
1.67468e+00 1.94583e-02 2.12827e-02 1.19688e-03 2.18627e-04
1.68727e+00 1.93256e-02 2.11444e-02 1.25273e-03 2.24804e-04
1.69986e+00 1.91799e-02 2.09922e-02 1.30770e-03 2.30547e-04
1.71245e+00 1.90214e-02 2.08264e-02 1.36074e-03 2.35675e-04
1.72504e+00 1.88502e-02 2.06474e-02 1.41092e-03 2.40033e-04
1.73763e+00 1.86666e-02 2.04557e-02 1.45745e-03 2.43498e-04
1.75023e+00 1.84707e-02 2.02516e-02 1.49963e-03 2.45974e-04
1.76282e+00 1.82627e-02 2.00355e-02 1.53687e-03 2.47393e-04
1.77541e+00 1.80428e-02 1.98079e-02 1.56866e-03 2.47716e-04
1.78800e+00 1.78113e-02 1.95693e-02 1.59459e-03 2.46931e-04
1.80059e+00 1.75685e-02 1.93203e-02 1.61428e-03 2.45056e-04
1.81318e+00 1.73145e-02 1.90613e-02 1.62748e-03 2.42134e-04
1.82578e+00 1.70496e-02 1.87929e-02 1.63396e-03 2.38241e-04
1.83837e+00 1.67742e-02 1.85158e-02 1.63359e-03 2.33479e-04
1.85096e+00 1.64884e-02 1.82305e-02 1.62628e-03 2.27985e-04
1.86355e+00 1.61925e-02 1.79376e-02 1.61202e-03 2.21922e-04
1.87614e+00 1.58869e-02 1.76378e-02 1.59087e-03 2.15490e-04
1.88873e+00 1.55717e-02 1.73317e-02 1.56296e-03 2.08913e-04
1.90132e+00 1.52474e-02 1.70200e-02 1.52850e-03 2.02448e-04
1.91392e+00 1.49141e-02 1.67035e-02 1.48776e-03 1.96367e-04
1.92651e+00 1.45723e-02 1.63827e-02 1.44112e-03 1.90956e-04
1.93910e+00 1.42220e-02 1.60584e-02 1.38903e-03 1.86491e-04
1.95169e+00 1.38638e-02 1.57312e-02 1.33209e-03 1.83217e-04
1.96428e+00 1.34978e-02 1.54021e-02 1.27098e-03 1.81327e-04
1.97687e+00 1.31243e-02 1.50716e-02 1.20657e-03 1.80932e-04
1.98947e+00 1.27437e-02 1.47404e-02 1.13991e-03 1.82048e-04
2.00206e+00 1.23561e-02 1.44094e-02 1.07225e-03 1.84595e-04
2.01465e+00 1.19619e-02 1.40794e-02 1.00517e-03 1.88403e-04
2.02724e+00 1.15614e-02 1.37509e-02 9.40550e-04 1.93240e-04
2.03983e+00 1.11547e-02 1.34249e-02 8.80679e-04 1.98832e-04
2.05242e+00 1.07423e-02 1.31021e-02 8.28234e-04 2.04887e-04
2.06501e+00 1.03243e-02 1.27832e-02 7.86169e-04 2.11120e-04
2.07761e+00 9.90105e-03 1.24692e-02 7.57427e-04 2.17261e-04
2.09020e+00 9.47275e-03 1.21607e-02 7.44430e-04 2.23066e-04
2.10279e+00 9.03967e-03 1.18585e-02 7.48493e-04 2.28324e-04
2.11538e+00 8.60207e-03 1.15636e-02 7.69445e-04 2.32853e-04
2.12797e+00 8.16020e-03 1.12767e-02 8.05693e-04 2.36506e-04
2.14056e+00 7.71430e-03 1.09987e-02 8.54684e-04 2.39169e-04
2.15316e+00 7.26463e-03 1.07304e-02 9.13483e-04 2.40762e-04
2.16575e+00 6.81143e-03 1.04727e-02 9.79220e-04 2.41236e-04
2.17834e+00 6.35494e-03 1.02266e-02 1.04932e-03 2.40576e-04
2.19093e+00 5.89542e-03 9.99278e-03 1.12158e-03 2.38798e-04
2.20352e+00 5.43311e-03 9.77227e-03 1.19415e-03 2.35952e-04
2.21611e+00 4.96825e-03 9.56591e-03 1.26549e-03 2.32121e-04
2.22871e+00 4.50111e-03 9.37459e-03 1.33429e-03 2.27420e-04
2.24130e+00 4.03193e-03 9.19914e-03 1.39948e-03 2.21999e-04
2.25389e+00 3.56096e-03 9.04040e-03 1.46012e-03 2.16042e-04
2.26648e+00 3.08846e-03 8.89912e-03 1.51545e-03 2.09767e-04
2.27907e+00 2.61468e-03 8.77602e-03 1.56480e-03 2.03423e-04
2.29166e+00 2.13989e-03 8.67173e-03 1.60762e-03 1.97284e-04
2.30425e+00 1.66432e-03 8.58678e-03 1.64345e-03 1.91643e-04
2.31685e+00 1.18826e-03 8.52162e-03 1.67193e-03 1.86793e-04
2.32944e+00 7.11951e-04 8.47656e-03 1.69276e-03 1.83011e-04
2.34203e+00 2.35657e-04 8.45179e-03 1.70574e-03 1.80527e-04
2.35462e+00 2.40364e-04 8.44735e-03 1.71076e-03 1.79502e-04
2.36721e+00 7.15854e-04 8.46317e-03 1.70775e-03 1.80003e-04
2.37980e+00 1.19056e-03 8.49904e-03 1.69675e-03 1.81998e-04
2.39240e+00 1.66422e-03 8.55463e-03 1.67786e-03 1.85353e-04
2.40499e+00 2.13659e-03 8.62946e-03 1.65128e-03 1.89859e-04
2.41758e+00 2.60742e-03 8.72301e-03 1.61725e-03 1.95253e-04
2.43017e+00 3.07646e-03 8.83462e-03 1.57614e-03 2.01243e-04
2.44276e+00 3.54348e-03 8.96359e-03 1.52837e-03 2.07536e-04
2.45535e+00 4.00823e-03 9.10915e-03 1.47448e-03 2.13850e-04
2.46794e+00 4.47048e-03 9.27051e-03 1.41510e-03 2.19927e-04
2.48054e+00 4.93001e-03 9.44685e-03 1.35096e-03 2.25539e-04
2.49313e+00 5.38659e-03 9.63731e-03 1.28297e-03 2.30492e-04
2.50572e+00 5.83999e-03 9.84108e-03 1.21216e-03 2.34625e-04
2.51831e+00 6.29001e-03 1.00573e-02 1.13976e-03 2.37810e-04
2.53090e+00 6.73644e-03 1.02852e-02 1.06726e-03 2.39956e-04
2.54349e+00 7.17905e-03 1.05239e-02 9.96427e-04 2.41002e-04
2.55609e+00 7.61765e-03 1.07726e-02 9.29372e-04 2.40922e-04
2.56868e+00 8.05202e-03 1.10306e-02 8.68578e-04 2.39721e-04
2.58127e+00 8.48198e-03 1.12971e-02 8.16856e-04 2.37437e-04
2.59386e+00 8.90731e-03 1.15714e-02 7.77159e-04 2.34140e-04
2.60645e+00 9.32781e-03 1.18527e-02 7.52185e-04 2.29933e-04
2.61904e+00 9.74328e-03 1.21404e-02 7.43823e-04 2.24952e-04
2.63163e+00 1.01535e-02 1.24337e-02 7.52624e-04 2.19366e-04
2.64423e+00 1.05583e-02 1.27320e-02 7.77623e-04 2.13378e-04
2.65682e+00 1.09575e-02 1.30344e-02 8.16623e-04 2.07219e-04
2.66941e+00 1.13508e-02 1.33405e-02 8.66756e-04 2.01150e-04
2.68200e+00 1.17380e-02 1.36495e-02 9.25035e-04 1.95449e-04
2.69459e+00 1.21189e-02 1.39606e-02 9.88697e-04 1.90404e-04
2.70718e+00 1.24933e-02 1.42733e-02 1.05536e-03 1.86292e-04
2.71978e+00 1.28609e-02 1.45869e-02 1.12303e-03 1.83360e-04
2.73237e+00 1.32216e-02 1.49007e-02 1.19007e-03 1.81796e-04
2.74496e+00 1.35751e-02 1.52140e-02 1.25515e-03 1.81709e-04
2.75755e+00 1.39210e-02 1.55261e-02 1.31716e-03 1.83113e-04
2.77014e+00 1.42593e-02 1.58364e-02 1.37522e-03 1.85927e-04
2.78273e+00 1.45896e-02 1.61442e-02 1.42858e-03 1.89986e-04
2.79532e+00 1.49117e-02 1.64488e-02 1.47663e-03 1.95062e-04
2.80792e+00 1.52254e-02 1.67495e-02 1.51888e-03 2.00891e-04
2.82051e+00 1.55303e-02 1.70458e-02 1.55495e-03 2.07191e-04
2.83310e+00 1.58262e-02 1.73368e-02 1.58452e-03 2.13687e-04
2.84569e+00 1.61128e-02 1.76221e-02 1.60737e-03 2.20120e-04
2.85828e+00 1.63899e-02 1.79009e-02 1.62336e-03 2.26257e-04
2.87087e+00 1.66573e-02 1.81727e-02 1.63241e-03 2.31892e-04
2.88347e+00 1.69146e-02 1.84367e-02 1.63451e-03 2.36851e-04
2.89606e+00 1.71616e-02 1.86924e-02 1.62973e-03 2.40991e-04
2.90865e+00 1.73980e-02 1.89393e-02 1.61820e-03 2.44199e-04
2.92124e+00 1.76237e-02 1.91768e-02 1.60010e-03 2.46393e-04
2.93383e+00 1.78383e-02 1.94042e-02 1.57570e-03 2.47517e-04
2.94642e+00 1.80416e-02 1.96212e-02 1.54534e-03 2.47549e-04
2.95902e+00 1.82334e-02 1.98271e-02 1.50942e-03 2.46490e-04
2.97161e+00 1.84135e-02 2.00216e-02 1.46842e-03 2.44371e-04
2.98420e+00 1.85816e-02 2.02041e-02 1.42292e-03 2.41252e-04
2.99679e+00 1.87377e-02 2.03743e-02 1.37358e-03 2.37219e-04
3.00938e+00 1.88814e-02 2.05317e-02 1.32118e-03 2.32386e-04
3.02197e+00 1.90126e-02 2.06760e-02 1.26659e-03 2.26899e-04
3.03456e+00 1.91312e-02 2.08069e-02 1.21086e-03 2.20929e-04
3.04716e+00 1.92369e-02 2.09240e-02 1.15515e-03 2.14675e-04
3.05975e+00 1.93298e-02 2.10271e-02 1.10083e-03 2.08366e-04
3.07234e+00 1.94096e-02 2.11158e-02 1.04939e-03 2.02248e-04
3.08493e+00 1.94762e-02 2.11902e-02 1.00252e-03 1.96584e-04
3.09752e+00 1.95297e-02 2.12498e-02 9.61991e-04 1.91642e-04
3.11011e+00 1.95698e-02 2.12947e-02 9.29582e-04 1.87672e-04
3.12271e+00 1.95966e-02 2.13247e-02 9.06912e-04 1.84895e-04
3.13530e+00 1.96100e-02 2.13397e-02 8.95232e-04 1.83471e-04
3.14789e+00 1.96100e-02 2.13397e-02 8.95233e-04 1.83487e-04
3.16048e+00 1.95966e-02 2.13247e-02 9.06913e-04 1.84942e-04
3.17307e+00 1.95698e-02 2.12947e-02 9.29585e-04 1.87750e-04
3.18566e+00 1.95297e-02 2.12498e-02 9.61994e-04 1.91746e-04
3.19825e+00 1.94762e-02 2.11902e-02 1.00252e-03 1.96713e-04
3.21085e+00 1.94096e-02 2.11158e-02 1.04939e-03 2.02397e-04
3.22344e+00 1.93298e-02 2.10271e-02 1.10083e-03 2.08532e-04
3.23603e+00 1.92369e-02 2.09240e-02 1.15516e-03 2.14855e-04
3.24862e+00 1.91312e-02 2.08069e-02 1.21087e-03 2.21119e-04
3.26121e+00 1.90126e-02 2.06760e-02 1.26660e-03 2.27096e-04
3.27380e+00 1.88814e-02 2.05317e-02 1.32118e-03 2.32588e-04
3.28640e+00 1.87377e-02 2.03743e-02 1.37359e-03 2.37422e-04
3.29899e+00 1.85816e-02 2.02041e-02 1.42293e-03 2.41455e-04
3.31158e+00 1.84135e-02 2.00216e-02 1.46843e-03 2.44572e-04
3.32417e+00 1.82334e-02 1.98271e-02 1.50943e-03 2.46685e-04
3.33676e+00 1.80416e-02 1.96212e-02 1.54535e-03 2.47737e-04
3.34935e+00 1.78383e-02 1.94042e-02 1.57571e-03 2.47697e-04
3.36194e+00 1.76237e-02 1.91768e-02 1.60011e-03 2.46561e-04
3.37454e+00 1.73980e-02 1.89393e-02 1.61821e-03 2.44355e-04
3.38713e+00 1.71616e-02 1.86924e-02 1.62974e-03 2.41133e-04
3.39972e+00 1.69146e-02 1.84367e-02 1.63452e-03 2.36977e-04
3.41231e+00 1.66573e-02 1.81727e-02 1.63242e-03 2.31999e-04
3.42490e+00 1.63899e-02 1.79009e-02 1.62337e-03 2.26345e-04
3.43749e+00 1.61128e-02 1.76221e-02 1.60738e-03 2.20187e-04
3.45009e+00 1.58262e-02 1.73368e-02 1.58453e-03 2.13731e-04
3.46268e+00 1.55303e-02 1.70458e-02 1.55496e-03 2.07213e-04
3.47527e+00 1.52254e-02 1.67495e-02 1.51890e-03 2.00890e-04
3.48786e+00 1.49117e-02 1.64488e-02 1.47664e-03 1.95040e-04
3.50045e+00 1.45896e-02 1.61442e-02 1.42859e-03 1.89943e-04
3.51304e+00 1.42593e-02 1.58364e-02 1.37523e-03 1.85867e-04
3.52564e+00 1.39210e-02 1.55261e-02 1.31718e-03 1.83039e-04
3.53823e+00 1.35751e-02 1.52140e-02 1.25516e-03 1.81627e-04
3.55082e+00 1.32216e-02 1.49007e-02 1.19008e-03 1.81711e-04
3.56341e+00 1.28609e-02 1.45869e-02 1.12304e-03 1.83279e-04
3.57600e+00 1.24933e-02 1.42733e-02 1.05537e-03 1.86220e-04
3.58859e+00 1.21189e-02 1.39606e-02 9.88710e-04 1.90346e-04
3.60118e+00 1.17380e-02 1.36495e-02 9.25048e-04 1.95410e-04
3.61378e+00 1.13508e-02 1.33405e-02 8.66769e-04 2.01133e-04
3.62637e+00 1.09575e-02 1.30344e-02 8.16636e-04 2.07228e-04
3.63896e+00 1.05583e-02 1.27320e-02 7.77636e-04 2.13413e-04
3.65155e+00 1.01535e-02 1.24337e-02 7.52636e-04 2.19429e-04
3.66414e+00 9.74328e-03 1.21404e-02 7.43835e-04 2.25043e-04
3.67673e+00 9.32781e-03 1.18527e-02 7.52197e-04 2.30051e-04
3.68933e+00 8.90731e-03 1.15714e-02 7.77169e-04 2.34286e-04
3.70192e+00 8.48198e-03 1.12971e-02 8.16866e-04 2.37609e-04
3.71451e+00 8.05202e-03 1.10306e-02 8.68587e-04 2.39918e-04
3.72710e+00 7.61765e-03 1.07726e-02 9.29381e-04 2.41142e-04
3.73969e+00 7.17905e-03 1.05239e-02 9.96436e-04 2.41244e-04
3.75228e+00 6.73644e-03 1.02852e-02 1.06727e-03 2.40216e-04
3.76487e+00 6.29001e-03 1.00573e-02 1.13977e-03 2.38086e-04
3.77747e+00 5.83999e-03 9.84108e-03 1.21216e-03 2.34913e-04
3.79006e+00 5.38659e-03 9.63731e-03 1.28298e-03 2.30789e-04
3.80265e+00 4.93001e-03 9.44685e-03 1.35097e-03 2.25842e-04
3.81524e+00 4.47048e-03 9.27051e-03 1.41510e-03 2.20231e-04
3.82783e+00 4.00823e-03 9.10915e-03 1.47449e-03 2.14150e-04
3.84042e+00 3.54348e-03 8.96359e-03 1.52838e-03 2.07828e-04
3.85302e+00 3.07646e-03 8.83462e-03 1.57615e-03 2.01520e-04
3.86561e+00 2.60742e-03 8.72301e-03 1.61726e-03 1.95510e-04
3.87820e+00 2.13659e-03 8.62946e-03 1.65129e-03 1.90091e-04
3.89079e+00 1.66422e-03 8.55463e-03 1.67787e-03 1.85555e-04
3.90338e+00 1.19056e-03 8.49904e-03 1.69676e-03 1.82165e-04
3.91597e+00 7.15854e-04 8.46317e-03 1.70776e-03 1.80134e-04
3.92856e+00 2.40364e-04 8.44735e-03 1.71077e-03 1.79594e-04
3.94116e+00 2.35657e-04 8.45179e-03 1.70576e-03 1.80583e-04
3.95375e+00 7.11951e-04 8.47656e-03 1.69277e-03 1.83034e-04
3.96634e+00 1.18826e-03 8.52162e-03 1.67194e-03 1.86789e-04
3.97893e+00 1.66432e-03 8.58678e-03 1.64347e-03 1.91617e-04
3.99152e+00 2.13989e-03 8.67173e-03 1.60764e-03 1.97244e-04
4.00411e+00 2.61468e-03 8.77602e-03 1.56482e-03 2.03375e-04
4.01671e+00 3.08846e-03 8.89912e-03 1.51547e-03 2.09718e-04
4.02930e+00 3.56096e-03 9.04040e-03 1.46014e-03 2.15998e-04
4.04189e+00 4.03193e-03 9.19914e-03 1.39949e-03 2.21965e-04
4.05448e+00 4.50111e-03 9.37459e-03 1.33430e-03 2.27401e-04
4.06707e+00 4.96825e-03 9.56591e-03 1.26550e-03 2.32122e-04
4.07966e+00 5.43311e-03 9.77227e-03 1.19416e-03 2.35977e-04
4.09225e+00 5.89542e-03 9.99278e-03 1.12159e-03 2.38850e-04
4.10485e+00 6.35494e-03 1.02266e-02 1.04933e-03 2.40657e-04
4.11744e+00 6.81143e-03 1.04727e-02 9.79225e-04 2.41348e-04
4.13003e+00 7.26463e-03 1.07304e-02 9.13485e-04 2.40908e-04
4.14262e+00 7.71430e-03 1.09987e-02 8.54682e-04 2.39349e-04
4.15521e+00 8.16020e-03 1.12767e-02 8.05688e-04 2.36721e-04
4.16780e+00 8.60207e-03 1.15636e-02 7.69436e-04 2.33104e-04
4.18040e+00 9.03967e-03 1.18585e-02 7.48479e-04 2.28610e-04
4.19299e+00 9.47275e-03 1.21607e-02 7.44412e-04 2.23386e-04
4.20558e+00 9.90105e-03 1.24692e-02 7.57406e-04 2.17612e-04
4.21817e+00 1.03243e-02 1.27832e-02 7.86146e-04 2.11499e-04
4.23076e+00 1.07423e-02 1.31021e-02 8.28209e-04 2.05291e-04
4.24335e+00 1.11547e-02 1.34249e-02 8.80653e-04 1.99255e-04
4.25595e+00 1.15614e-02 1.37509e-02 9.40522e-04 1.93675e-04
4.26854e+00 1.19619e-02 1.40794e-02 1.00514e-03 1.88842e-04
4.28113e+00 1.23561e-02 1.44094e-02 1.07223e-03 1.85028e-04
4.29372e+00 1.27437e-02 1.47404e-02 1.13988e-03 1.82467e-04
4.30631e+00 1.31243e-02 1.50716e-02 1.20655e-03 1.81326e-04
4.31890e+00 1.34978e-02 1.54021e-02 1.27095e-03 1.81689e-04
4.33149e+00 1.38638e-02 1.57312e-02 1.33206e-03 1.83540e-04
4.34409e+00 1.42220e-02 1.60584e-02 1.38901e-03 1.86770e-04
4.35668e+00 1.45723e-02 1.63827e-02 1.44109e-03 1.91190e-04
4.36927e+00 1.49141e-02 1.67035e-02 1.48774e-03 1.96557e-04
4.38186e+00 1.52474e-02 1.70200e-02 1.52848e-03 2.02596e-04
4.39445e+00 1.55717e-02 1.73317e-02 1.56294e-03 2.09024e-04
4.40704e+00 1.58869e-02 1.76378e-02 1.59085e-03 2.15567e-04
4.41964e+00 1.61925e-02 1.79376e-02 1.61200e-03 2.21972e-04
4.43223e+00 1.64884e-02 1.82305e-02 1.62626e-03 2.28011e-04
4.44482e+00 1.67742e-02 1.85158e-02 1.63357e-03 2.33489e-04
4.45741e+00 1.70496e-02 1.87929e-02 1.63394e-03 2.38238e-04
4.47000e+00 1.73145e-02 1.90613e-02 1.62746e-03 2.42125e-04
4.48259e+00 1.75685e-02 1.93203e-02 1.61427e-03 2.45044e-04
4.49518e+00 1.78113e-02 1.95693e-02 1.59457e-03 2.46922e-04
4.50778e+00 1.80428e-02 1.98079e-02 1.56865e-03 2.47713e-04
4.52037e+00 1.82627e-02 2.00355e-02 1.53685e-03 2.47400e-04
4.53296e+00 1.84707e-02 2.02516e-02 1.49962e-03 2.45994e-04
4.54555e+00 1.86666e-02 2.04557e-02 1.45744e-03 2.43535e-04
4.55814e+00 1.88502e-02 2.06474e-02 1.41091e-03 2.40090e-04
4.57073e+00 1.90214e-02 2.08264e-02 1.36073e-03 2.35753e-04
4.58333e+00 1.91799e-02 2.09922e-02 1.30769e-03 2.30649e-04
4.59592e+00 1.93256e-02 2.11444e-02 1.25271e-03 2.24931e-04
4.60851e+00 1.94583e-02 2.12827e-02 1.19687e-03 2.18779e-04
4.62110e+00 1.95779e-02 2.14070e-02 1.14138e-03 2.12404e-04
4.63369e+00 1.96843e-02 2.15168e-02 1.08762e-03 2.06041e-04
4.64628e+00 1.97773e-02 2.16120e-02 1.03716e-03 1.99945e-04
4.65887e+00 1.98568e-02 2.16923e-02 9.91707e-04 1.94386e-04
4.67147e+00 1.99229e-02 2.17577e-02 9.53044e-04 1.89631e-04
4.68406e+00 1.99754e-02 2.18080e-02 9.22927e-04 1.85928e-04
4.69665e+00 2.00142e-02 2.18431e-02 9.02904e-04 1.83487e-04
4.70924e+00 2.00395e-02 2.18630e-02 8.94104e-04 1.82451e-04
4.72183e+00 2.00511e-02 2.18676e-02 8.97051e-04 1.82884e-04
4.73442e+00 2.00490e-02 2.18570e-02 9.11568e-04 1.84760e-04
4.74702e+00 2.00334e-02 2.18311e-02 9.36809e-04 1.87964e-04
4.75961e+00 2.00042e-02 2.17902e-02 9.71408e-04 1.92314e-04
4.77220e+00 1.99615e-02 2.17342e-02 1.01369e-03 1.97573e-04
4.78479e+00 1.99054e-02 2.16634e-02 1.06187e-03 2.03480e-04
4.79738e+00 1.98360e-02 2.15779e-02 1.11418e-03 2.09763e-04
4.80997e+00 1.97533e-02 2.14779e-02 1.16899e-03 2.16161e-04
4.82257e+00 1.96576e-02 2.13638e-02 1.22482e-03 2.22428e-04
4.83516e+00 1.95489e-02 2.12357e-02 1.28037e-03 2.28344e-04
4.84775e+00 1.94274e-02 2.10940e-02 1.33450e-03 2.33715e-04
4.86034e+00 1.92932e-02 2.09390e-02 1.38622e-03 2.38376e-04
4.87293e+00 1.91466e-02 2.07711e-02 1.43467e-03 2.42191e-04
4.88552e+00 1.89877e-02 2.05907e-02 1.47910e-03 2.45052e-04
4.89811e+00 1.88166e-02 2.03981e-02 1.51888e-03 2.46882e-04
4.91071e+00 1.86337e-02 2.01939e-02 1.55345e-03 2.47628e-04
4.92330e+00 1.84392e-02 1.99785e-02 1.58236e-03 2.47267e-04
4.93589e+00 1.82331e-02 1.97524e-02 1.60521e-03 2.45804e-04
4.94848e+00 1.80158e-02 1.95162e-02 1.62168e-03 2.43273e-04
4.96107e+00 1.77876e-02 1.92702e-02 1.63155e-03 2.39735e-04
4.97366e+00 1.75485e-02 1.90152e-02 1.63461e-03 2.35283e-04
4.98626e+00 1.72990e-02 1.87516e-02 1.63077e-03 2.30037e-04
4.99885e+00 1.70391e-02 1.84801e-02 1.61999e-03 2.24151e-04
5.01144e+00 1.67692e-02 1.82012e-02 1.60227e-03 2.17810e-04
5.02403e+00 1.64896e-02 1.79156e-02 1.57772e-03 2.11229e-04
5.03662e+00 1.62003e-02 1.76238e-02 1.54651e-03 2.04652e-04
5.04921e+00 1.59018e-02 1.73265e-02 1.50886e-03 1.98348e-04
5.06180e+00 1.55941e-02 1.70243e-02 1.46512e-03 1.92600e-04
5.07440e+00 1.52776e-02 1.67178e-02 1.41569e-03 1.87692e-04
5.08699e+00 1.49525e-02 1.64077e-02 1.36110e-03 1.83887e-04
5.09958e+00 1.46190e-02 1.60946e-02 1.30197e-03 1.81404e-04
5.11217e+00 1.42774e-02 1.57792e-02 1.23910e-03 1.80391e-04
5.12476e+00 1.39278e-02 1.54621e-02 1.17342e-03 1.80905e-04
5.13735e+00 1.35704e-02 1.51440e-02 1.10608e-03 1.82904e-04
5.14995e+00 1.32056e-02 1.48254e-02 1.03850e-03 1.86251e-04
5.16254e+00 1.28334e-02 1.45070e-02 9.72390e-04 1.90734e-04
5.17513e+00 1.24541e-02 1.41896e-02 9.09836e-04 1.96092e-04
5.18772e+00 1.20679e-02 1.38736e-02 8.53323e-04 2.02034e-04
5.20031e+00 1.16749e-02 1.35598e-02 8.05693e-04 2.08269e-04
5.21290e+00 1.12755e-02 1.32489e-02 7.69943e-04 2.14519e-04
5.22549e+00 1.08696e-02 1.29413e-02 7.48831e-04 2.20526e-04
5.23809e+00 1.04576e-02 1.26380e-02 7.44293e-04 2.26064e-04
5.25068e+00 1.00397e-02 1.23394e-02 7.56924e-04 2.30938e-04
5.26327e+00 9.61593e-03 1.20463e-02 7.85802e-04 2.34986e-04
5.27586e+00 9.18658e-03 1.17594e-02 8.28782e-04 2.38080e-04
5.28845e+00 8.75182e-03 1.14794e-02 8.83051e-04 2.40125e-04
5.30104e+00 8.31185e-03 1.12071e-02 9.45667e-04 2.41058e-04
5.31364e+00 7.86687e-03 1.09431e-02 1.01389e-03 2.40851e-04
5.32623e+00 7.41707e-03 1.06883e-02 1.08532e-03 2.39505e-04
5.33882e+00 6.96268e-03 1.04435e-02 1.15795e-03 2.37057e-04
5.35141e+00 6.50391e-03 1.02095e-02 1.23008e-03 2.33573e-04
5.36400e+00 6.04097e-03 9.98714e-03 1.30030e-03 2.29157e-04
5.37659e+00 5.57412e-03 9.77735e-03 1.36742e-03 2.23944e-04
5.38918e+00 5.10357e-03 9.58100e-03 1.43045e-03 2.18104e-04
5.40178e+00 4.62959e-03 9.39900e-03 1.48852e-03 2.11842e-04
5.41437e+00 4.15242e-03 9.23225e-03 1.54094e-03 2.05396e-04
5.42696e+00 3.67234e-03 9.08166e-03 1.58709e-03 1.99033e-04
5.43955e+00 3.18961e-03 8.94808e-03 1.62647e-03 1.93043e-04
5.45214e+00 2.70452e-03 8.83235e-03 1.65866e-03 1.87726e-04
5.46473e+00 2.21735e-03 8.73524e-03 1.68334e-03 1.83376e-04
5.47733e+00 1.72841e-03 8.65744e-03 1.70027e-03 1.80251e-04
5.48992e+00 1.23798e-03 8.59954e-03 1.70928e-03 1.78551e-04
5.50251e+00 7.46384e-04 8.56203e-03 1.71028e-03 1.78389e-04
5.51510e+00 2.53925e-04 8.54525e-03 1.70327e-03 1.79775e-04
5.52769e+00 2.39081e-04 8.54942e-03 1.68831e-03 1.82617e-04
5.54028e+00 7.32316e-04 8.57459e-03 1.66554e-03 1.86731e-04
5.55288e+00 1.22546e-03 8.62067e-03 1.63520e-03 1.91867e-04
5.56547e+00 1.71819e-03 8.68741e-03 1.59758e-03 1.97739e-04
5.57806e+00 2.21019e-03 8.77445e-03 1.55308e-03 2.04045e-04
5.59065e+00 2.70113e-03 8.88127e-03 1.50218e-03 2.10491e-04
5.60324e+00 3.19069e-03 9.00723e-03 1.44545e-03 2.16806e-04
5.61583e+00 3.67857e-03 9.15163e-03 1.38359e-03 2.22743e-04
5.62842e+00 4.16443e-03 9.31365e-03 1.31740e-03 2.28092e-04
5.64102e+00 4.64797e-03 9.49243e-03 1.24786e-03 2.32674e-04
5.65361e+00 5.12888e-03 9.68706e-03 1.17608e-03 2.36347e-04
5.66620e+00 5.60684e-03 9.89660e-03 1.10343e-03 2.39002e-04
5.67879e+00 6.08157e-03 1.01201e-02 1.03152e-03 2.40563e-04
5.69138e+00 6.55274e-03 1.03566e-02 9.62283e-04 2.40988e-04
5.70397e+00 7.02008e-03 1.06050e-02 8.98021e-04 2.40269e-04
5.71657e+00 7.48329e-03 1.08646e-02 8.41393e-04 2.38428e-04
5.72916e+00 7.94207e-03 1.11343e-02 7.95315e-04 2.35520e-04
5.74175e+00 8.39614e-03 1.14131e-02 7.62675e-04 2.31634e-04
5.75434e+00 8.84522e-03 1.17002e-02 7.45842e-04 2.26892e-04
5.76693e+00 9.28902e-03 1.19948e-02 7.46086e-04 2.21450e-04
5.77952e+00 9.72725e-03 1.22958e-02 7.63194e-04 2.15495e-04
5.79211e+00 1.01597e-02 1.26024e-02 7.95524e-04 2.09250e-04
5.80471e+00 1.05859e-02 1.29139e-02 8.40468e-04 2.02967e-04
5.81730e+00 1.10058e-02 1.32294e-02 8.95040e-04 1.96920e-04
5.82989e+00 1.14190e-02 1.35480e-02 9.56336e-04 1.91404e-04
5.84248e+00 1.18253e-02 1.38690e-02 1.02177e-03 1.86709e-04
5.85507e+00 1.22243e-02 1.41916e-02 1.08916e-03 1.83108e-04
5.86766e+00 1.26159e-02 1.45149e-02 1.15671e-03 1.80825e-04
5.88026e+00 1.29996e-02 1.48383e-02 1.22292e-03 1.80015e-04
5.89285e+00 1.33753e-02 1.51609e-02 1.28659e-03 1.80739e-04
5.90544e+00 1.37426e-02 1.54821e-02 1.34673e-03 1.82959e-04
5.91803e+00 1.41014e-02 1.58011e-02 1.40253e-03 1.86542e-04
5.93062e+00 1.44512e-02 1.61171e-02 1.45330e-03 1.91280e-04
5.94321e+00 1.47918e-02 1.64294e-02 1.49851e-03 1.96913e-04
5.95580e+00 1.51230e-02 1.67373e-02 1.53771e-03 2.03159e-04
5.96840e+00 1.54445e-02 1.70402e-02 1.57056e-03 2.09731e-04
5.98099e+00 1.57560e-02 1.73373e-02 1.59680e-03 2.16356e-04
5.99358e+00 1.60572e-02 1.76280e-02 1.61623e-03 2.22782e-04
6.00617e+00 1.63479e-02 1.79116e-02 1.62876e-03 2.28788e-04
6.01876e+00 1.66278e-02 1.81875e-02 1.63433e-03 2.34183e-04
6.03135e+00 1.68966e-02 1.84550e-02 1.63299e-03 2.38806e-04
6.04395e+00 1.71541e-02 1.87136e-02 1.62481e-03 2.42529e-04
6.05654e+00 1.74001e-02 1.89627e-02 1.60997e-03 2.45255e-04
6.06913e+00 1.76342e-02 1.92017e-02 1.58868e-03 2.46915e-04
6.08172e+00 1.78563e-02 1.94300e-02 1.56126e-03 2.47472e-04
6.09431e+00 1.80662e-02 1.96472e-02 1.52806e-03 2.46913e-04
6.10690e+00 1.82636e-02 1.98528e-02 1.48954e-03 2.45258e-04
6.11950e+00 1.84483e-02 2.00463e-02 1.44621e-03 2.42551e-04
6.13209e+00 1.86202e-02 2.02273e-02 1.39870e-03 2.38867e-04
6.14468e+00 1.87790e-02 2.03953e-02 1.34773e-03 2.34308e-04
6.15727e+00 1.89246e-02 2.05500e-02 1.29411e-03 2.29005e-04
6.16986e+00 1.90568e-02 2.06911e-02 1.23882e-03 2.23118e-04
6.18245e+00 1.91755e-02 2.08181e-02 1.18294e-03 2.16838e-04
6.19504e+00 1.92806e-02 2.09310e-02 1.12774e-03 2.10380e-04
6.20764e+00 1.93719e-02 2.10292e-02 1.07466e-03 2.03989e-04
6.22023e+00 1.94493e-02 2.11128e-02 1.02529e-03 1.97926e-04
6.23282e+00 1.95127e-02 2.11814e-02 9.81361e-04 1.92465e-04
6.24541e+00 1.95622e-02 2.12349e-02 9.44674e-04 1.87875e-04
6.25800e+00 1.95975e-02 2.12732e-02 9.16947e-04 1.84403e-04
6.27059e+00 1.96187e-02 2.12962e-02 8.99643e-04 1.82247e-04
6.28319e+00 1.96258e-02 2.13039e-02 8.93756e-04 1.81537e-04


==> convection_output_rom_l2_errors.txt <==
r rb pod l2 l2ext
1.00000e+00 6.10691e-01 9.24937e-01 4.15665e-01 1.07154e-01
2.00000e+00 5.10628e-01 5.35133e-01 3.03525e-01 9.93900e-03
3.00000e+00 2.40589e-01 1.50205e-01 1.06971e-01 7.73578e-03
4.00000e+00 6.83493e-02 7.84188e-02 6.40651e-03 1.05755e-03
5.00000e+00 3.80883e-02 3.19265e-02 2.73666e-03 2.73666e-03
6.00000e+00 3.16628e-02 2.16695e-02 2.16695e-02 7.86480e-04
7.00000e+00 1.01510e-02 7.61545e-03 7.61545e-03 7.61545e-03
8.00000e+00 1.05339e-02 6.81478e-03 9.26401e-04 9.25962e-04
9.00000e+00 9.88954e-03 4.89231e-03 8.77819e-04 8.77819e-04
1.00000e+01 7.32635e-03 3.77195e-03 1.57643e-03 1.57643e-03
1.10000e+01 5.61448e-03 2.63846e-03 4.37054e-04 4.37054e-04
1.20000e+01 3.09931e-03 1.69169e-03 1.64806e-05 1.64732e-05
1.30000e+01 2.21927e-03 1.33964e-03 2.59294e-05 2.59277e-05
1.40000e+01 9.60341e-04 1.05268e-03 2.24893e-04 2.24893e-04
1.50000e+01 6.51386e-04 6.48639e-04 5.42676e-04 5.42279e-04
1.60000e+01 3.45643e-04 3.02484e-04 6.83997e-05 6.83622e-05
1.70000e+01 3.23947e-04 2.49624e-04 3.65362e-06 3.61860e-06


==> convection_output_rom_linf_errors.txt <==
r rb pod l2 l2ext
1.00000e+00 8.53542e-01 9.39668e-01 3.94458e-01 1.64044e-02
2.00000e+00 8.57007e-01 1.06927e-01 4.55221e-01 1.36324e-02
3.00000e+00 5.25607e-01 1.06927e-01 1.62493e-01 1.07917e-02
4.00000e+00 9.83307e-02 1.06927e-01 8.57478e-03 9.13567e-04
5.00000e+00 6.55846e-02 1.75500e-02 1.92541e-03 1.92541e-03
6.00000e+00 6.45321e-02 2.98974e-03 2.98974e-03 1.62311e-03
7.00000e+00 1.48887e-02 2.98974e-03 2.98974e-03 2.98974e-03
8.00000e+00 1.86169e-02 2.51038e-03 1.20611e-03 1.21628e-03
9.00000e+00 2.62451e-02 2.51038e-03 1.10095e-03 1.10095e-03
1.00000e+01 1.53696e-03 2.56187e-03 2.50210e-03 2.50210e-03
1.10000e+01 1.92340e-03 2.56187e-03 5.43644e-04 5.43644e-04
1.20000e+01 2.50246e-03 5.35274e-04 2.46715e-05 2.46542e-05
1.30000e+01 1.98508e-03 5.35274e-04 2.93301e-05 2.93499e-05
1.40000e+01 7.59097e-04 5.10074e-04 3.17979e-04 3.17979e-04
1.50000e+01 6.53526e-04 5.10074e-04 5.91902e-04 5.92359e-04
1.60000e+01 3.50068e-04 1.24636e-04 9.27239e-05 9.25797e-05
1.70000e+01 3.96316e-04 1.24636e-04 5.13147e-06 5.26233e-06


==> flexible_aircraft_error.txt <==
w rom0 rom romstab
6.28319e-01 5.81131e-01 3.80779e-03 1.38419e-02
1.25664e+00 7.37808e-01 2.93047e-03 1.17884e-02
1.88496e+00 8.79049e-01 4.96182e-03 1.50598e-02
2.51327e+00 9.75951e-01 7.04523e-03 1.60480e-02
3.14159e+00 1.09747e+00 6.74606e-03 1.37550e-02
3.76991e+00 1.35813e+00 7.86515e-03 1.70917e-02
4.39823e+00 1.66845e+00 2.44897e-02 2.68711e-02
5.02655e+00 1.96255e+00 4.25426e-02 5.09633e-02
5.65487e+00 1.08232e+00 3.55997e-02 4.20897e-02
6.28319e+00 1.03685e+00 6.15152e-02 5.97320e-02
6.91150e+00 6.21193e-01 2.58425e-02 2.55285e-02
7.53982e+00 4.11003e-01 1.35703e-02 1.36644e-02
8.16814e+00 2.87737e-01 1.33437e-02 1.04629e-02
8.79646e+00 2.07603e-01 6.63410e-03 9.46488e-03
9.42478e+00 1.50604e-01 4.02581e-03 1.23999e-02
1.00531e+01 1.09624e-01 3.69026e-03 1.24000e-02
1.06814e+01 8.20775e-02 1.85879e-03 1.10163e-02
1.13097e+01 7.23704e-02 8.88528e-03 9.00062e-03
1.19381e+01 5.77813e-02 3.73763e-03 9.10373e-03
1.25664e+01 5.52369e-02 5.78964e-03 8.37348e-03
1.31947e+01 5.27841e-02 3.20073e-03 9.50196e-03
1.38230e+01 5.10140e-02 4.80616e-03 8.53819e-03
1.44513e+01 5.08594e-02 2.34140e-03 9.74853e-03
1.50796e+01 5.44822e-02 5.28400e-03 1.17002e-02
1.57080e+01 5.11410e-02 4.94505e-03 8.87338e-03
1.63363e+01 6.19368e-02 6.56090e-03 9.82120e-03
1.69646e+01 1.06128e-01 8.72742e-03 1.28876e-02
1.75929e+01 2.41475e-01 8.80460e-03 1.26759e-02
1.82212e+01 4.33660e-01 6.48811e-03 8.94965e-03
1.88496e+01 1.30770e-01 1.47124e-02 1.59472e-02
1.94779e+01 3.51919e-01 9.44313e-03 1.20243e-02
2.01062e+01 1.81492e-01 4.55463e-03 9.61008e-03
2.07345e+01 1.49855e-01 3.28487e-03 8.96262e-03
2.13628e+01 1.27546e-01 1.25006e-02 1.42687e-02
2.19911e+01 1.05291e-01 1.36821e-02 1.53965e-02
2.26195e+01 8.49852e-02 1.15237e-02 1.36116e-02
2.32478e+01 5.08143e-02 1.62141e-02 2.04353e-02
2.38761e+01 8.82864e-02 1.67540e-02 2.06306e-02
2.45044e+01 1.06639e-01 1.02281e-02 1.41428e-02
2.51327e+01 1.03253e-01 6.42103e-03 1.10038e-02
2.57611e+01 9.28235e-02 5.54416e-03 1.05719e-02
2.63894e+01 8.49561e-02 7.73927e-03 1.19409e-02
2.70177e+01 7.55636e-02 4.89816e-03 1.05911e-02
2.76460e+01 7.11874e-02 3.59136e-03 1.00575e-02
2.82743e+01 7.12483e-02 3.10017e-03 9.76813e-03
2.89027e+01 7.91572e-02 3.34109e-03 9.71546e-03
2.95310e+01 9.63808e-02 2.15878e-03 9.09501e-03
3.01593e+01 8.42511e-02 2.28594e-03 8.95010e-03
3.07876e+01 6.06901e-02 2.18106e-03 8.89279e-03
3.14159e+01 4.67674e-02 1.77648e-03 8.92973e-03
3.20442e+01 3.86351e-02 1.88952e-03 9.22533e-03
3.26726e+01 3.38985e-02 1.75332e-03 9.14076e-03
3.33009e+01 3.18291e-02 1.61919e-03 8.99395e-03
3.39292e+01 3.02867e-02 1.66507e-03 8.97507e-03
3.45575e+01 2.74255e-02 1.75338e-03 9.03565e-03
3.51858e+01 1.91266e-02 1.91468e-03 9.15713e-03
3.58142e+01 8.67234e-02 2.26278e-03 9.34428e-03
3.64425e+01 6.24244e-02 2.93416e-03 9.63246e-03
3.70708e+01 5.06877e-02 3.49635e-03 9.89040e-03
3.76991e+01 4.73989e-02 2.24540e-03 9.57736e-03
3.83274e+01 4.42838e-02 1.72567e-03 9.54618e-03
3.89557e+01 3.87305e-02 1.88570e-03 9.62517e-03
3.95841e+01 2.78649e-02 1.83904e-03 9.52800e-03
4.02124e+01 1.58553e-02 1.59503e-03 9.24481e-03
4.08407e+01 2.29440e-02 1.93684e-03 9.29624e-03
4.14690e+01 3.12836e-02 1.71803e-03 9.33755e-03
4.20973e+01 3.49029e-02 1.38541e-03 9.26520e-03
4.27257e+01 3.58420e-02 1.29226e-03 9.12530e-03
4.33540e+01 3.53752e-02 1.52583e-03 8.92990e-03
4.39823e+01 3.43247e-02 1.24254e-03 9.01647e-03
4.46106e+01 3.21940e-02 1.57108e-03 9.36283e-03
4.52389e+01 2.85102e-02 2.42319e-03 9.77217e-03
4.58673e+01 2.24895e-02 3.13084e-03 1.01410e-02
4.64956e+01 1.47412e-02 3.21851e-03 1.02180e-02
4.71239e+01 2.39386e-02 3.44656e-03 1.00242e-02
4.77522e+01 3.07371e-02 4.11952e-03 1.04499e-02
4.83805e+01 2.79308e-02 3.10261e-03 1.03539e-02
4.90088e+01 2.31554e-02 1.94916e-03 1.00266e-02
4.96372e+01 1.78794e-02 1.51951e-03 9.77558e-03
5.02655e+01 1.24437e-02 1.91572e-03 9.67660e-03
5.08938e+01 9.87126e-03 2.44524e-03 9.69060e-03
5.15221e+01 1.74129e-02 2.58899e-03 9.41429e-03
5.21504e+01 2.21821e-02 1.98059e-03 9.59022e-03
5.27788e+01 1.83394e-02 2.74677e-03 9.18539e-03
5.34071e+01 1.43768e-02 2.78822e-03 8.93848e-03
5.40354e+01 1.12602e-02 2.44680e-03 8.82757e-03
5.46637e+01 9.03612e-03 2.07616e-03 8.81583e-03
5.52920e+01 7.86015e-03 1.81492e-03 8.87204e-03
5.59203e+01 7.85230e-03 1.72205e-03 8.97028e-03
5.65487e+01 8.80296e-03 1.77680e-03 9.08949e-03
5.71770e+01 1.03019e-02 1.91104e-03 9.21342e-03
5.78053e+01 1.20239e-02 2.06048e-03 9.33062e-03
5.84336e+01 1.37759e-02 2.18378e-03 9.43418e-03
5.90619e+01 1.54447e-02 2.25853e-03 9.52147e-03
5.96903e+01 1.69552e-02 2.27459e-03 9.59380e-03
6.03186e+01 1.82475e-02 2.23043e-03 9.65622e-03
6.09469e+01 1.92645e-02 2.13270e-03 9.71712e-03
6.15752e+01 1.99431e-02 1.99857e-03 9.78785e-03
6.22035e+01 2.02060e-02 1.86136e-03 9.88200e-03
6.28319e+01 1.99544e-02 1.77719e-03 1.00144e-02
6.34602e+01 1.90698e-02 1.82001e-03 1.01999e-02
6.40885e+01 1.74559e-02 2.04717e-03 1.04515e-02
6.47168e+01 1.52451e-02 2.46410e-03 1.07796e-02
6.53451e+01 1.34491e-02 3.03849e-03 1.11899e-02
6.59734e+01 1.42652e-02 3.34079e-03 1.13987e-02
6.66018e+01 1.77463e-02 2.73568e-03 1.09560e-02
6.72301e+01 2.13141e-02 2.27425e-03 1.06108e-02
6.78584e+01 2.34283e-02 1.97230e-03 1.03532e-02
6.84867e+01 2.40849e-02 1.81862e-03 1.01679e-02
6.91150e+01 2.37592e-02 1.76493e-03 1.00386e-02
6.97434e+01 2.31408e-02 1.79998e-03 9.95642e-03
7.03717e+01 2.19213e-02 1.87780e-03 9.90658e-03
7.10000e+01 1.99387e-02 1.96763e-03 9.87704e-03
7.16283e+01 1.78666e-02 2.05305e-03 9.85812e-03
7.22566e+01 1.57106e-02 2.12654e-03 9.84239e-03
7.28849e+01 1.34889e-02 2.18550e-03 9.82448e-03
7.35133e+01 1.12431e-02 2.22968e-03 9.80088e-03
7.41416e+01 9.04071e-03 2.25971e-03 9.76970e-03
7.47699e+01 7.00543e-03 2.27641e-03 9.73040e-03
7.53982e+01 5.39753e-03 2.28053e-03 9.68348e-03
7.60265e+01 4.70416e-03 2.27304e-03 9.63030e-03
7.66549e+01 5.27015e-03 2.25567e-03 9.57287e-03
7.72832e+01 6.72523e-03 2.23188e-03 9.51369e-03
7.79115e+01 8.54744e-03 2.20794e-03 9.45564e-03
7.85398e+01 1.04499e-02 2.19418e-03 9.40192e-03
7.91681e+01 1.22852e-02 2.20581e-03 9.35594e-03
7.97965e+01 1.39581e-02 2.26241e-03 9.32128e-03
8.04248e+01 1.53858e-02 2.38494e-03 9.30139e-03
8.10531e+01 1.64670e-02 2.58953e-03 9.29873e-03
8.16814e+01 1.69953e-02 2.87474e-03 9.31158e-03
8.23097e+01 1.61813e-02 3.16866e-03 9.32394e-03
8.29380e+01 9.50327e-03 3.16002e-03 9.40353e-03
8.35664e+01 9.31850e-03 2.97475e-03 9.39373e-03
8.41947e+01 1.44812e-02 3.49952e-03 9.50346e-03
8.48230e+01 1.50398e-02 3.32666e-03 9.58984e-03
8.54513e+01 1.44070e-02 3.09044e-03 9.65032e-03
8.60796e+01 1.32846e-02 2.86182e-03 9.70506e-03
8.67080e+01 1.19218e-02 2.67118e-03 9.75826e-03
8.73363e+01 1.04678e-02 2.52786e-03 9.80804e-03
8.79646e+01 9.04967e-03 2.43014e-03 9.85134e-03
8.85929e+01 7.79863e-03 2.37007e-03 9.88572e-03
8.92212e+01 6.85786e-03 2.33696e-03 9.90997e-03
8.98495e+01 6.35852e-03 2.32012e-03 9.92425e-03
9.04779e+01 6.35269e-03 2.31056e-03 9.93002e-03
9.11062e+01 6.76602e-03 2.30193e-03 9.92977e-03
9.17345e+01 7.44771e-03 2.29070e-03 9.92680e-03
9.23628e+01 8.25356e-03 2.27617e-03 9.92486e-03
9.29911e+01 9.07978e-03 2.25907e-03 9.92755e-03
9.36195e+01 9.85814e-03 2.23734e-03 9.93722e-03
9.42478e+01 1.05451e-02 2.21625e-03 9.95749e-03
9.48761e+01 1.11063e-02 2.20177e-03 9.99114e-03
9.55044e+01 1.14999e-02 2.19514e-03 1.00392e-02
9.61327e+01 1.16414e-02 2.19103e-03 1.01006e-02
9.67611e+01 1.12869e-02 2.16228e-03 1.01672e-02
9.73894e+01 9.69573e-03 2.07059e-03 1.02069e-02
9.80177e+01 7.59231e-03 2.25976e-03 1.01766e-02
9.86460e+01 9.88557e-03 2.20602e-03 1.00827e-02
9.92743e+01 1.13734e-02 2.08178e-03 1.01133e-02
9.99026e+01 1.18473e-02 2.10089e-03 1.01885e-02
1.00531e+02 1.19197e-02 2.15539e-03 1.02567e-02
1.01159e+02 1.18041e-02 2.20347e-03 1.03080e-02
1.01788e+02 1.15813e-02 2.23707e-03 1.03423e-02
1.02416e+02 1.12885e-02 2.25663e-03 1.03619e-02
1.03044e+02 1.09447e-02 2.26102e-03 1.03684e-02
1.03673e+02 1.05618e-02 2.25176e-03 1.03648e-02
1.04301e+02 1.01484e-02 2.23278e-03 1.03547e-02
1.04929e+02 9.71301e-03 2.21072e-03 1.03432e-02
1.05558e+02 9.26651e-03 2.19527e-03 1.03359e-02
1.06186e+02 8.82594e-03 2.19920e-03 1.03396e-02
1.06814e+02 8.41874e-03 2.23754e-03 1.03613e-02
1.07442e+02 8.08623e-03 2.32554e-03 1.04085e-02
1.08071e+02 7.88257e-03 2.47581e-03 1.04885e-02
1.08699e+02 7.86523e-03 2.69583e-03 1.06081e-02
1.09327e+02 8.07648e-03 2.98730e-03 1.07731e-02
1.09956e+02 8.29640e-03 2.76026e-03 1.06150e-02
1.10584e+02 8.70467e-03 2.51023e-03 1.04418e-02
1.11212e+02 9.26751e-03 2.29249e-03 1.02870e-02
1.11841e+02 9.91697e-03 2.10867e-03 1.01504e-02
1.12469e+02 1.05881e-02 1.95931e-03 1.00315e-02
1.13097e+02 1.12271e-02 1.84343e-03 9.92931e-03
1.13726e+02 1.17932e-02 1.75834e-03 9.84253e-03
1.14354e+02 1.22577e-02 1.69982e-03 9.76965e-03
1.14982e+02 1.26016e-02 1.66253e-03 9.70903e-03
1.15611e+02 1.28135e-02 1.64077e-03 9.65898e-03
1.16239e+02 1.28879e-02 1.62912e-03 9.61786e-03
1.16867e+02 1.28237e-02 1.62289e-03 9.58414e-03
1.17496e+02 1.26238e-02 1.61839e-03 9.55640e-03
1.18124e+02 1.22940e-02 1.61292e-03 9.53345e-03
1.18752e+02 1.18436e-02 1.60474e-03 9.51425e-03
1.19381e+02 1.12851e-02 1.59293e-03 9.49795e-03
1.20009e+02 1.06349e-02 1.57721e-03 9.48387e-03
1.20637e+02 9.91461e-03 1.55782e-03 9.47146e-03
1.21265e+02 9.15241e-03 1.53542e-03 9.46027e-03
1.21894e+02 8.38605e-03 1.51091e-03 9.44994e-03
1.22522e+02 7.66604e-03 1.48537e-03 9.44013e-03
1.23150e+02 7.05835e-03 1.45993e-03 9.43051e-03
1.23779e+02 6.64197e-03 1.43569e-03 9.42075e-03
1.24407e+02 6.49373e-03 1.41362e-03 9.41050e-03
1.25035e+02 6.65967e-03 1.39448e-03 9.39936e-03
1.25664e+02 7.13280e-03 1.37876e-03 9.38691e-03
1.26292e+02 7.86033e-03 1.36665e-03 9.37272e-03
1.26920e+02 8.77094e-03 1.35802e-03 9.35636e-03
1.27549e+02 9.79650e-03 1.35247e-03 9.33738e-03
1.28177e+02 1.08798e-02 1.34929e-03 9.31543e-03
1.28805e+02 1.19740e-02 1.34764e-03 9.29015e-03
1.29434e+02 1.30390e-02 1.34647e-03 9.26129e-03
1.30062e+02 1.40379e-02 1.34466e-03 9.22865e-03
1.30690e+02 1.49321e-02 1.34098e-03 9.19210e-03
1.31319e+02 1.56746e-02 1.33404e-03 9.15146e-03
1.31947e+02 1.61933e-02 1.32204e-03 9.10647e-03
1.32575e+02 1.63383e-02 1.30215e-03 9.05647e-03
1.33204e+02 1.56609e-02 1.26955e-03 9.00058e-03
1.33832e+02 1.21185e-02 1.23151e-03 8.95172e-03
1.34460e+02 6.70456e-03 1.34718e-03 9.16471e-03
1.35088e+02 1.60396e-02 1.36668e-03 9.13175e-03
1.35717e+02 1.73871e-02 1.33749e-03 9.00682e-03
1.36345e+02 1.70615e-02 1.30852e-03 8.93522e-03
1.36973e+02 1.61801e-02 1.28446e-03 8.88600e-03
1.37602e+02 1.49483e-02 1.26661e-03 8.84948e-03
1.38230e+02 1.34326e-02 1.25678e-03 8.82265e-03
1.38858e+02 1.16813e-02 1.25738e-03 8.80456e-03
1.39487e+02 9.75788e-03 1.27112e-03 8.79499e-03
1.40115e+02 7.76897e-03 1.30066e-03 8.79394e-03
1.40743e+02 5.92425e-03 1.34825e-03 8.80151e-03
1.41372e+02 4.67471e-03 1.41546e-03 8.81775e-03
1.42000e+02 4.67953e-03 1.50309e-03 8.84272e-03
1.42628e+02 5.92951e-03 1.61118e-03 8.87642e-03
1.43257e+02 7.75947e-03 1.73915e-03 8.91884e-03
1.43885e+02 9.71890e-03 1.88606e-03 8.96998e-03
1.44513e+02 1.15971e-02 2.05074e-03 9.02985e-03
1.45142e+02 1.32666e-02 2.11929e-03 9.06050e-03
1.45770e+02 1.46402e-02 1.89892e-03 8.98918e-03
1.46398e+02 1.57342e-02 1.69844e-03 8.91493e-03
1.47027e+02 1.65252e-02 1.52147e-03 8.83847e-03
1.47655e+02 1.70047e-02 1.37192e-03 8.76068e-03
1.48283e+02 1.71747e-02 1.25352e-03 8.68257e-03
1.48911e+02 1.70456e-02 1.16894e-03 8.60529e-03
1.49540e+02 1.66333e-02 1.11867e-03 8.53009e-03
1.50168e+02 1.59583e-02 1.10017e-03 8.45834e-03
1.50796e+02 1.50434e-02 1.10786e-03 8.39148e-03
1.51425e+02 1.39137e-02 1.13387e-03 8.33085e-03
1.52053e+02 1.25959e-02 1.17015e-03 8.27725e-03
1.52681e+02 1.11210e-02 1.21118e-03 8.23165e-03
1.53310e+02 9.53071e-03 1.25252e-03 8.19561e-03
1.53938e+02 7.90073e-03 1.28997e-03 8.17085e-03
1.54566e+02 6.42165e-03 1.31958e-03 8.15977e-03
1.55195e+02 5.64775e-03 1.33603e-03 8.16703e-03
1.55823e+02 6.74141e-03 1.32654e-03 8.20407e-03
1.56451e+02 1.07410e-02 1.24413e-03 8.30114e-03
1.57080e+02 1.61923e-02 9.97005e-04 8.44100e-03
1.57708e+02 1.31519e-02 1.03579e-03 8.23424e-03
1.58336e+02 8.17399e-03 1.17314e-03 8.10614e-03
1.58965e+02 6.22124e-03 1.21321e-03 8.09510e-03
1.59593e+02 6.37481e-03 1.21054e-03 8.11164e-03
1.60221e+02 7.43446e-03 1.18792e-03 8.13512e-03
1.60850e+02 8.72390e-03 1.15436e-03 8.15995e-03
1.61478e+02 9.98884e-03 1.11445e-03 8.18386e-03
1.62106e+02 1.11322e-02 1.07127e-03 8.20556e-03
1.62734e+02 1.21043e-02 1.02731e-03 8.22415e-03
1.63363e+02 1.28624e-02 9.84847e-04 8.23898e-03
1.63991e+02 1.33400e-02 9.46105e-04 8.24962e-03
1.64619e+02 1.33600e-02 9.13695e-04 8.25591e-03
1.65248e+02 1.20291e-02 8.94162e-04 8.25852e-03
1.65876e+02 3.47675e-02 9.49629e-04 8.19689e-03
1.66504e+02 1.82639e-02 8.35450e-04 8.24011e-03
1.67133e+02 1.68531e-02 8.34560e-04 8.22889e-03
1.67761e+02 1.60917e-02 8.38614e-04 8.21271e-03
1.68389e+02 1.54052e-02 8.48131e-04 8.19276e-03
1.69018e+02 1.46812e-02 8.62115e-04 8.16975e-03
1.69646e+02 1.38958e-02 8.79189e-04 8.14429e-03
1.70274e+02 1.30550e-02 8.97914e-04 8.11702e-03
1.70903e+02 1.21794e-02 9.16955e-04 8.08856e-03
1.71531e+02 1.12992e-02 9.35153e-04 8.05954e-03
1.72159e+02 1.04531e-02 9.51565e-04 8.03056e-03
1.72788e+02 9.68688e-03 9.65467e-04 8.00217e-03
1.73416e+02 9.05109e-03 9.76353e-04 7.97489e-03
1.74044e+02 8.59506e-03 9.83913e-04 7.94921e-03
1.74673e+02 8.35658e-03 9.88018e-04 7.92552e-03
1.75301e+02 8.35006e-03 9.88701e-04 7.90420e-03
1.75929e+02 8.56052e-03 9.86136e-04 7.88553e-03
1.76558e+02 8.94831e-03 9.80619e-04 7.86974e-03
1.77186e+02 9.46128e-03 9.72547e-04 7.85699e-03
1.77814e+02 1.00466e-02 9.62397e-04 7.84737e-03
1.78442e+02 1.06578e-02 9.50707e-04 7.84090e-03
1.79071e+02 1.12569e-02 9.38051e-04 7.83752e-03
1.79699e+02 1.18147e-02 9.25013e-04 7.83707e-03
1.80327e+02 1.23091e-02 9.12168e-04 7.83934e-03
1.80956e+02 1.27246e-02 9.00050e-04 7.84401e-03
1.81584e+02 1.30507e-02 8.89136e-04 7.85067e-03
1.82212e+02 1.32815e-02 8.79823e-04 7.85885e-03
1.82841e+02 1.34148e-02 8.72425e-04 7.86797e-03
1.83469e+02 1.34523e-02 8.67168e-04 7.87739e-03
1.84097e+02 1.33984e-02 8.64206e-04 7.88639e-03
1.84726e+02 1.32609e-02 8.63649e-04 7.89423e-03
1.85354e+02 1.30503e-02 8.65605e-04 7.90010e-03
1.85982e+02 1.27798e-02 8.70226e-04 7.90320e-03
1.86611e+02 1.24651e-02 8.77774e-04 7.90277e-03
1.87239e+02 1.21242e-02 8.88670e-04 7.89805e-03
1.87867e+02 1.17764e-02 9.03547e-04 7.88839e-03
1.88496e+02 1.14420e-02 9.23282e-04 7.87326e-03
1.89124e+02 1.11405e-02 9.48991e-04 7.85227e-03
1.89752e+02 1.08888e-02 9.81978e-04 7.82521e-03
1.90381e+02 1.06993e-02 1.02362e-03 7.79210e-03
1.91009e+02 1.05780e-02 1.07516e-03 7.75319e-03
1.91637e+02 1.05239e-02 1.13740e-03 7.70896e-03
1.92265e+02 1.05296e-02 1.21014e-03 7.66010e-03
1.92894e+02 1.05844e-02 1.29120e-03 7.60734e-03
1.93522e+02 1.06800e-02 1.37398e-03 7.55116e-03
1.94150e+02 1.08264e-02 1.44047e-03 7.49131e-03
1.94779e+02 1.11084e-02 1.44552e-03 7.43193e-03
1.95407e+02 1.18370e-02 9.89218e-04 7.54573e-03
1.96035e+02 1.24632e-02 1.19764e-03 7.75837e-03
1.96664e+02 1.16282e-02 1.36045e-03 7.57531e-03
1.97292e+02 1.12211e-02 1.24817e-03 7.51110e-03
1.97920e+02 1.10598e-02 1.09856e-03 7.49872e-03
1.98549e+02 1.10075e-02 9.60689e-04 7.50497e-03
1.99177e+02 1.10307e-02 8.46155e-04 7.52072e-03
1.99805e+02 1.11222e-02 7.60806e-04 7.54248e-03
2.00434e+02 1.12799e-02 7.08835e-04 7.56836e-03
2.01062e+02 1.14994e-02 6.91698e-04 7.59673e-03
2.01690e+02 1.17715e-02 7.06578e-04 7.62563e-03
2.02319e+02 1.20804e-02 7.46706e-04 7.65192e-03
2.02947e+02 1.24001e-02 8.02976e-04 7.67035e-03
2.03575e+02 1.26838e-02 8.64205e-04 7.67249e-03
2.04204e+02 1.28372e-02 9.14351e-04 7.64972e-03
2.04832e+02 1.26661e-02 9.30417e-04 7.61684e-03
2.05460e+02 1.19100e-02 9.03857e-04 7.65526e-03
2.06088e+02 1.08577e-02 8.60136e-04 7.73412e-03
2.06717e+02 1.06424e-02 7.65182e-04 7.62461e-03
2.07345e+02 1.12416e-02 6.55165e-04 7.48443e-03
2.07973e+02 1.19390e-02 6.12701e-04 7.45132e-03
2.08602e+02 1.24807e-02 6.30572e-04 7.48340e-03
2.09230e+02 1.28531e-02 6.71796e-04 7.53475e-03
2.09858e+02 1.30851e-02 7.14887e-04 7.58538e-03
2.10487e+02 1.32034e-02 7.51773e-04 7.62855e-03
2.11115e+02 1.32275e-02 7.80131e-04 7.66249e-03
2.11743e+02 1.31720e-02 7.99685e-04 7.68717e-03
2.12372e+02 1.30490e-02 8.10818e-04 7.70306e-03
2.13000e+02 1.28690e-02 8.14104e-04 7.71083e-03
2.13628e+02 1.26420e-02 8.10167e-04 7.71113e-03
2.14257e+02 1.23784e-02 7.99634e-04 7.70464e-03
2.14885e+02 1.20888e-02 7.83132e-04 7.69205e-03
2.15513e+02 1.17844e-02 7.61311e-04 7.67404e-03
2.16142e+02 1.14771e-02 7.34865e-04 7.65133e-03
2.16770e+02 1.11793e-02 7.04562e-04 7.62466e-03
2.17398e+02 1.09037e-02 6.71265e-04 7.59478e-03
2.18027e+02 1.06631e-02 6.35970e-04 7.56246e-03
2.18655e+02 1.04693e-02 5.99832e-04 7.52851e-03
2.19283e+02 1.03328e-02 5.64204e-04 7.49369e-03
2.19911e+02 1.02619e-02 5.30652e-04 7.45882e-03
2.20540e+02 1.02618e-02 5.00943e-04 7.42467e-03
2.21168e+02 1.03342e-02 4.76962e-04 7.39201e-03
2.21796e+02 1.04774e-02 4.60521e-04 7.36162e-03
2.22425e+02 1.06863e-02 4.53052e-04 7.33424e-03
2.23053e+02 1.09533e-02 4.55286e-04 7.31061e-03
2.23681e+02 1.12691e-02 4.67071e-04 7.29152e-03
2.24310e+02 1.16233e-02 4.87463e-04 7.27782e-03
2.24938e+02 1.20057e-02 5.15043e-04 7.27055e-03
2.25566e+02 1.24062e-02 5.48308e-04 7.27117e-03
2.26195e+02 1.28143e-02 5.86042e-04 7.28216e-03
2.26823e+02 1.32147e-02 6.27281e-04 7.30821e-03
2.27451e+02 1.35612e-02 6.69858e-04 7.35909e-03
2.28080e+02 1.36165e-02 7.08193e-04 7.45317e-03
2.28708e+02 1.20211e-02 6.85183e-04 7.52250e-03
2.29336e+02 9.93366e-03 4.55405e-04 7.27999e-03
2.29965e+02 1.15942e-02 5.01809e-04 7.18132e-03
2.30593e+02 1.26085e-02 5.88524e-04 7.18995e-03
2.31221e+02 1.31070e-02 6.39564e-04 7.21772e-03
2.31850e+02 1.33539e-02 6.70387e-04 7.24792e-03
2.32478e+02 1.34500e-02 6.88981e-04 7.27717e-03
2.33106e+02 1.34377e-02 6.98988e-04 7.30435e-03
2.33734e+02 1.33386e-02 7.02307e-04 7.32872e-03
2.34363e+02 1.31656e-02 7.00102e-04 7.34956e-03
2.34991e+02 1.29285e-02 6.93221e-04 7.36614e-03
2.35619e+02 1.26361e-02 6.82369e-04 7.37772e-03
2.36248e+02 1.22974e-02 6.68201e-04 7.38359e-03
2.36876e+02 1.19219e-02 6.51357e-04 7.38311e-03
2.37504e+02 1.15206e-02 6.32488e-04 7.37574e-03
2.38133e+02 1.11058e-02 6.12265e-04 7.36108e-03
2.38761e+02 1.06915e-02 5.91383e-04 7.33886e-03
2.39389e+02 1.02931e-02 5.70563e-04 7.30901e-03
2.40018e+02 9.92712e-03 5.50546e-04 7.27167e-03
2.40646e+02 9.61076e-03 5.32090e-04 7.22717e-03
2.41274e+02 9.36035e-03 5.15952e-04 7.17612e-03
2.41903e+02 9.18994e-03 5.02872e-04 7.11937e-03
2.42531e+02 9.10930e-03 4.93543e-04 7.05801e-03
2.43159e+02 9.12233e-03 4.88572e-04 6.99340e-03
2.43788e+02 9.22612e-03 4.88448e-04 6.92714e-03
2.44416e+02 9.41110e-03 4.93496e-04 6.86103e-03
2.45044e+02 9.66219e-03 5.03861e-04 6.79703e-03
2.45673e+02 9.96046e-03 5.19496e-04 6.73722e-03
2.46301e+02 1.02849e-02 5.40168e-04 6.68370e-03
2.46929e+02 1.06136e-02 5.65476e-04 6.63850e-03
2.47558e+02 1.09251e-02 5.94860e-04 6.60349e-03
2.48186e+02 1.11986e-02 6.27609e-04 6.58027e-03
2.48814e+02 1.14140e-02 6.62851e-04 6.57005e-03
2.49442e+02 1.15523e-02 6.99522e-04 6.57362e-03
2.50071e+02 1.15948e-02 7.36322e-04 6.59130e-03
2.50699e+02 1.15222e-02 7.71672e-04 6.62294e-03
2.51327e+02 1.13127e-02 8.03808e-04 6.66810e-03
2.51956e+02 1.09356e-02 8.26530e-04 6.72598e-03
2.52584e+02 1.03372e-02 8.32916e-04 6.79533e-03
2.53212e+02 9.39349e-03 8.05773e-04 6.87023e-03
2.53841e+02 7.81851e-03 6.98445e-04 6.89344e-03
2.54469e+02 7.45964e-03 6.95153e-04 6.50726e-03
2.55097e+02 9.67748e-03 8.79266e-04 6.43289e-03
2.55726e+02 8.94107e-03 9.65142e-04 6.63652e-03
2.56354e+02 7.86041e-03 9.63968e-04 6.75082e-03
2.56982e+02 6.81548e-03 9.29248e-04 6.80992e-03
2.57611e+02 5.87262e-03 8.72608e-04 6.83369e-03
2.58239e+02 5.09726e-03 7.96787e-04 6.82962e-03
2.58867e+02 4.56529e-03 7.03985e-04 6.80088e-03
2.59496e+02 4.33213e-03 6.00130e-04 6.74940e-03
2.60124e+02 4.40069e-03 5.02512e-04 6.67712e-03
2.60752e+02 4.75025e-03 4.54756e-04 6.58676e-03
2.61381e+02 5.43602e-03 5.20478e-04 6.48249e-03
2.62009e+02 6.68106e-03 7.15454e-04 6.37074e-03
2.62637e+02 8.87418e-03 1.01234e-03 6.26146e-03
2.63265e+02 1.24774e-02 1.39578e-03 6.17028e-03
2.63894e+02 1.79708e-02 1.86857e-03 6.12207e-03
2.64522e+02 2.58835e-02 2.44713e-03 6.15726e-03


==> flexible_aircraft_mag.txt <==
w fom
6.28319e-01 1.71894e+00
1.25664e+00 3.87211e+00
1.88496e+00 6.85552e+00
2.51327e+00 1.06041e+01
3.14159e+00 1.47298e+01
3.76991e+00 1.94246e+01
4.39823e+00 2.64588e+01
5.02655e+00 4.04479e+01
5.65487e+00 4.96366e+01
6.28319e+00 2.67518e+01
6.91150e+00 1.48130e+01
7.53982e+00 9.48644e+00
8.16814e+00 6.64863e+00
8.79646e+00 4.96858e+00
9.42478e+00 3.89002e+00
1.00531e+01 3.15923e+00
1.06814e+01 2.64380e+00
1.13097e+01 2.26666e+00
1.19381e+01 1.99504e+00
1.25664e+01 1.79058e+00
1.31947e+01 1.64537e+00
1.38230e+01 1.54505e+00
1.44513e+01 1.49019e+00
1.50796e+01 1.48135e+00
1.57080e+01 1.52048e+00
1.63363e+01 1.62870e+00
1.69646e+01 1.84195e+00
1.75929e+01 2.24045e+00
1.82212e+01 3.04493e+00
1.88496e+01 4.91272e+00
1.94779e+01 7.71866e+00
2.01062e+01 4.72233e+00
2.07345e+01 2.75906e+00
2.13628e+01 1.89883e+00
2.19911e+01 1.44269e+00
2.26195e+01 1.16566e+00
2.32478e+01 1.00689e+00
2.38761e+01 8.77627e-01
2.45044e+01 7.70484e-01
2.51327e+01 6.85090e-01
2.57611e+01 6.15377e-01
2.63894e+01 5.57132e-01
2.70177e+01 5.14840e-01
2.76460e+01 4.78715e-01
2.82743e+01 4.46974e-01
2.89027e+01 4.19100e-01
2.95310e+01 3.97303e-01
3.01593e+01 3.77694e-01
3.07876e+01 3.59942e-01
3.14159e+01 3.43807e-01
3.20442e+01 3.29113e-01
3.26726e+01 3.16160e-01
3.33009e+01 3.04676e-01
3.39292e+01 2.94459e-01
3.45575e+01 2.85515e-01
3.51858e+01 2.77918e-01
3.58142e+01 2.71838e-01
3.64425e+01 2.67592e-01
3.70708e+01 2.65785e-01
3.76991e+01 2.67598e-01
3.83274e+01 2.74076e-01
3.89557e+01 2.85850e-01
3.95841e+01 2.96937e-01
4.02124e+01 2.82555e-01
4.08407e+01 2.33090e-01
4.14690e+01 1.88157e-01
4.20973e+01 1.62611e-01
4.27257e+01 1.49072e-01
4.33540e+01 1.41141e-01
4.39823e+01 1.35693e-01
4.46106e+01 1.31558e-01
4.52389e+01 1.28433e-01
4.58673e+01 1.26736e-01
4.64956e+01 1.28334e-01
4.71239e+01 1.32446e-01
4.77522e+01 1.26420e-01
4.83805e+01 1.19081e-01
4.90088e+01 1.14178e-01
4.96372e+01 1.10355e-01
5.02655e+01 1.06516e-01
5.08938e+01 1.00729e-01
5.15221e+01 8.87427e-02
5.21504e+01 8.18280e-02
5.27788e+01 8.60626e-02
5.34071e+01 8.79374e-02
5.40354e+01 8.79480e-02
5.46637e+01 8.71862e-02
5.52920e+01 8.61265e-02
5.59203e+01 8.49728e-02
5.65487e+01 8.38176e-02
5.71770e+01 8.27047e-02
5.78053e+01 8.16538e-02
5.84336e+01 8.06726e-02
5.90619e+01 7.97620e-02
5.96903e+01 7.89193e-02
6.03186e+01 7.81393e-02
6.09469e+01 7.74160e-02
6.15752e+01 7.67426e-02
6.22035e+01 7.61122e-02
6.28319e+01 7.55181e-02
6.34602e+01 7.49537e-02
6.40885e+01 7.44130e-02
6.47168e+01 7.38905e-02
6.53451e+01 7.33813e-02
6.59734e+01 7.28112e-02
6.66018e+01 7.21210e-02
6.72301e+01 7.15213e-02
6.78584e+01 7.10071e-02
6.84867e+01 7.05722e-02
6.91150e+01 7.02098e-02
6.97434e+01 6.99147e-02
7.03717e+01 6.96804e-02
7.10000e+01 6.95003e-02
7.16283e+01 6.93678e-02
7.22566e+01 6.92768e-02
7.28849e+01 6.92212e-02
7.35133e+01 6.91955e-02
7.41416e+01 6.91948e-02
7.47699e+01 6.92148e-02
7.53982e+01 6.92523e-02
7.60265e+01 6.93053e-02
7.66549e+01 6.93737e-02
7.72832e+01 6.94599e-02
7.79115e+01 6.95702e-02
7.85398e+01 6.97173e-02
7.91681e+01 6.99250e-02
7.97965e+01 7.02378e-02
8.04248e+01 7.07440e-02
8.10531e+01 7.16347e-02
8.16814e+01 7.33778e-02
8.23097e+01 7.72134e-02
8.29380e+01 8.29885e-02
8.35664e+01 7.02991e-02
8.41947e+01 6.34825e-02
8.48230e+01 6.23978e-02
8.54513e+01 6.20803e-02
8.60796e+01 6.18258e-02
8.67080e+01 6.15429e-02
8.73363e+01 6.12292e-02
8.79646e+01 6.08947e-02
8.85929e+01 6.05493e-02
8.92212e+01 6.02011e-02
8.98495e+01 5.98567e-02
9.04779e+01 5.95219e-02
9.11062e+01 5.92024e-02
9.17345e+01 5.89048e-02
9.23628e+01 5.86373e-02
9.29911e+01 5.84118e-02
9.36195e+01 5.82456e-02
9.42478e+01 5.81679e-02
9.48761e+01 5.82292e-02
9.55044e+01 5.85229e-02
9.61327e+01 5.92315e-02
9.67611e+01 6.06817e-02
9.73894e+01 6.27821e-02
9.80177e+01 6.05805e-02
9.86460e+01 5.38821e-02
9.92743e+01 5.13105e-02
9.99026e+01 5.06149e-02
1.00531e+02 5.03383e-02
1.01159e+02 5.01400e-02
1.01788e+02 4.99450e-02
1.02416e+02 4.97392e-02
1.03044e+02 4.95232e-02
1.03673e+02 4.93012e-02
1.04301e+02 4.90779e-02
1.04929e+02 4.88575e-02
1.05558e+02 4.86440e-02
1.06186e+02 4.84407e-02
1.06814e+02 4.82509e-02
1.07442e+02 4.80773e-02
1.08071e+02 4.79225e-02
1.08699e+02 4.77889e-02
1.09327e+02 4.76786e-02
1.09956e+02 4.76094e-02
1.10584e+02 4.75612e-02
1.11212e+02 4.75296e-02
1.11841e+02 4.75115e-02
1.12469e+02 4.75043e-02
1.13097e+02 4.75050e-02
1.13726e+02 4.75108e-02
1.14354e+02 4.75191e-02
1.14982e+02 4.75274e-02
1.15611e+02 4.75333e-02
1.16239e+02 4.75345e-02
1.16867e+02 4.75291e-02
1.17496e+02 4.75153e-02
1.18124e+02 4.74915e-02
1.18752e+02 4.74563e-02
1.19381e+02 4.74086e-02
1.20009e+02 4.73475e-02
1.20637e+02 4.72723e-02
1.21265e+02 4.71826e-02
1.21894e+02 4.70782e-02
1.22522e+02 4.69592e-02
1.23150e+02 4.68259e-02
1.23779e+02 4.66789e-02
1.24407e+02 4.65192e-02
1.25035e+02 4.63479e-02
1.25664e+02 4.61668e-02
1.26292e+02 4.59779e-02
1.26920e+02 4.57839e-02
1.27549e+02 4.55885e-02
1.28177e+02 4.53964e-02
1.28805e+02 4.52142e-02
1.29434e+02 4.50515e-02
1.30062e+02 4.49235e-02
1.30690e+02 4.48550e-02
1.31319e+02 4.48920e-02
1.31947e+02 4.51288e-02
1.32575e+02 4.57908e-02
1.33204e+02 4.75220e-02
1.33832e+02 5.22876e-02
1.34460e+02 5.54998e-02
1.35088e+02 4.46249e-02
1.35717e+02 4.12583e-02
1.36345e+02 4.03695e-02
1.36973e+02 3.99988e-02
1.37602e+02 3.97683e-02
1.38230e+02 3.95874e-02
1.38858e+02 3.94308e-02
1.39487e+02 3.92916e-02
1.40115e+02 3.91683e-02
1.40743e+02 3.90615e-02
1.41372e+02 3.89723e-02
1.42000e+02 3.89018e-02
1.42628e+02 3.88511e-02
1.43257e+02 3.88210e-02
1.43885e+02 3.88122e-02
1.44513e+02 3.88252e-02
1.45142e+02 3.88558e-02
1.45770e+02 3.88867e-02
1.46398e+02 3.89261e-02
1.47027e+02 3.89741e-02
1.47655e+02 3.90313e-02
1.48283e+02 3.90984e-02
1.48911e+02 3.91764e-02
1.49540e+02 3.92669e-02
1.50168e+02 3.93721e-02
1.50796e+02 3.94952e-02
1.51425e+02 3.96409e-02
1.52053e+02 3.98166e-02
1.52681e+02 4.00337e-02
1.53310e+02 4.03106e-02
1.53938e+02 4.06782e-02
1.54566e+02 4.11923e-02
1.55195e+02 4.19594e-02
1.55823e+02 4.31802e-02
1.56451e+02 4.49917e-02
1.57080e+02 4.42843e-02
1.57708e+02 3.72233e-02
1.58336e+02 3.55911e-02
1.58965e+02 3.59854e-02
1.59593e+02 3.64848e-02
1.60221e+02 3.68825e-02
1.60850e+02 3.71881e-02
1.61478e+02 3.74269e-02
1.62106e+02 3.76184e-02
1.62734e+02 3.77758e-02
1.63363e+02 3.79081e-02
1.63991e+02 3.80220e-02
1.64619e+02 3.81228e-02
1.65248e+02 3.82192e-02
1.65876e+02 3.80931e-02
1.66504e+02 3.83289e-02
1.67133e+02 3.84003e-02
1.67761e+02 3.84618e-02
1.68389e+02 3.85183e-02
1.69018e+02 3.85711e-02
1.69646e+02 3.86214e-02
1.70274e+02 3.86699e-02
1.70903e+02 3.87172e-02
1.71531e+02 3.87637e-02
1.72159e+02 3.88101e-02
1.72788e+02 3.88567e-02
1.73416e+02 3.89039e-02
1.74044e+02 3.89523e-02
1.74673e+02 3.90020e-02
1.75301e+02 3.90536e-02
1.75929e+02 3.91074e-02
1.76558e+02 3.91637e-02
1.77186e+02 3.92230e-02
1.77814e+02 3.92856e-02
1.78442e+02 3.93518e-02
1.79071e+02 3.94220e-02
1.79699e+02 3.94966e-02
1.80327e+02 3.95760e-02
1.80956e+02 3.96605e-02
1.81584e+02 3.97506e-02
1.82212e+02 3.98466e-02
1.82841e+02 3.99490e-02
1.83469e+02 4.00582e-02
1.84097e+02 4.01747e-02
1.84726e+02 4.02990e-02
1.85354e+02 4.04316e-02
1.85982e+02 4.05732e-02
1.86611e+02 4.07246e-02
1.87239e+02 4.08865e-02
1.87867e+02 4.10602e-02
1.88496e+02 4.12471e-02
1.89124e+02 4.14491e-02
1.89752e+02 4.16691e-02
1.90381e+02 4.19114e-02
1.91009e+02 4.21828e-02
1.91637e+02 4.24951e-02
1.92265e+02 4.28698e-02
1.92894e+02 4.33506e-02
1.93522e+02 4.40373e-02
1.94150e+02 4.51951e-02
1.94779e+02 4.76663e-02
1.95407e+02 5.34601e-02
1.96035e+02 5.52313e-02
1.96664e+02 4.76184e-02
1.97292e+02 4.46537e-02
1.97920e+02 4.35796e-02
1.98549e+02 4.30878e-02
1.99177e+02 4.28163e-02
1.99805e+02 4.26468e-02
2.00434e+02 4.25344e-02
2.01062e+02 4.24624e-02
2.01690e+02 4.24274e-02
2.02319e+02 4.24359e-02
2.02947e+02 4.25072e-02
2.03575e+02 4.26798e-02
2.04204e+02 4.30230e-02
2.04832e+02 4.36215e-02
2.05460e+02 4.43972e-02
2.06088e+02 4.47574e-02
2.06717e+02 4.42763e-02
2.07345e+02 4.35087e-02
2.07973e+02 4.28925e-02
2.08602e+02 4.24661e-02
2.09230e+02 4.21703e-02
2.09858e+02 4.19556e-02
2.10487e+02 4.17913e-02
2.11115e+02 4.16592e-02
2.11743e+02 4.15483e-02
2.12372e+02 4.14519e-02
2.13000e+02 4.13657e-02
2.13628e+02 4.12867e-02
2.14257e+02 4.12131e-02
2.14885e+02 4.11433e-02
2.15513e+02 4.10765e-02
2.16142e+02 4.10120e-02
2.16770e+02 4.09491e-02
2.17398e+02 4.08877e-02
2.18027e+02 4.08275e-02
2.18655e+02 4.07685e-02
2.19283e+02 4.07105e-02
2.19911e+02 4.06539e-02
2.20540e+02 4.05989e-02
2.21168e+02 4.05459e-02
2.21796e+02 4.04957e-02
2.22425e+02 4.04493e-02
2.23053e+02 4.04080e-02
2.23681e+02 4.03740e-02
2.24310e+02 4.03504e-02
2.24938e+02 4.03419e-02
2.25566e+02 4.03562e-02
2.26195e+02 4.04054e-02
2.26823e+02 4.05094e-02
2.27451e+02 4.06925e-02
2.28080e+02 4.08887e-02
2.28708e+02 3.99480e-02
2.29336e+02 3.68811e-02
2.29965e+02 3.68964e-02
2.30593e+02 3.73744e-02
2.31221e+02 3.76493e-02
2.31850e+02 3.77888e-02
2.32478e+02 3.78512e-02
2.33106e+02 3.78679e-02
2.33734e+02 3.78557e-02
2.34363e+02 3.78243e-02
2.34991e+02 3.77798e-02
2.35619e+02 3.77261e-02
2.36248e+02 3.76658e-02
2.36876e+02 3.76009e-02
2.37504e+02 3.75326e-02
2.38133e+02 3.74622e-02
2.38761e+02 3.73905e-02
2.39389e+02 3.73180e-02
2.40018e+02 3.72456e-02
2.40646e+02 3.71735e-02
2.41274e+02 3.71023e-02
2.41903e+02 3.70324e-02
2.42531e+02 3.69640e-02
2.43159e+02 3.68975e-02
2.43788e+02 3.68333e-02
2.44416e+02 3.67715e-02
2.45044e+02 3.67126e-02
2.45673e+02 3.66567e-02
2.46301e+02 3.66042e-02
2.46929e+02 3.65555e-02
2.47558e+02 3.65110e-02
2.48186e+02 3.64713e-02
2.48814e+02 3.64372e-02
2.49442e+02 3.64100e-02
2.50071e+02 3.63918e-02
2.50699e+02 3.63862e-02
2.51327e+02 3.64005e-02
2.51956e+02 3.64511e-02
2.52584e+02 3.65804e-02
2.53212e+02 3.69225e-02
2.53841e+02 3.80122e-02
2.54469e+02 4.05135e-02
2.55097e+02 3.83646e-02
2.55726e+02 3.69395e-02
2.56354e+02 3.65136e-02
2.56982e+02 3.63542e-02
2.57611e+02 3.62856e-02
2.58239e+02 3.62567e-02
2.58867e+02 3.62491e-02
2.59496e+02 3.62549e-02
2.60124e+02 3.62703e-02
2.60752e+02 3.62934e-02
2.61381e+02 3.63231e-02
2.62009e+02 3.63587e-02
2.62637e+02 3.63995e-02
2.63265e+02 3.64445e-02
2.63894e+02 3.64917e-02
2.64522e+02 3.65368e-02


==> flexible_aircraft_mag_rom.txt <==
w rom0 rom romstab
6.28319e-01 1.71896e+00 1.72017e+00 1.71896e+00
6.32131e-01 1.72997e+00 1.73119e+00 1.72997e+00
6.35966e-01 1.74107e+00 1.74230e+00 1.74107e+00
6.39824e-01 1.75226e+00 1.75350e+00 1.75226e+00
6.43706e-01 1.76354e+00 1.76478e+00 1.76354e+00
6.47611e-01 1.77491e+00 1.77616e+00 1.77491e+00
6.51540e-01 1.78637e+00 1.78763e+00 1.78637e+00
6.55493e-01 1.79792e+00 1.79919e+00 1.79792e+00
6.59470e-01 1.80957e+00 1.81085e+00 1.80957e+00
6.63471e-01 1.82131e+00 1.82260e+00 1.82131e+00
6.67496e-01 1.83314e+00 1.83444e+00 1.83314e+00
6.71546e-01 1.84507e+00 1.84638e+00 1.84507e+00
6.75620e-01 1.85710e+00 1.85842e+00 1.85710e+00
6.79719e-01 1.86922e+00 1.87056e+00 1.86922e+00
6.83843e-01 1.88145e+00 1.88279e+00 1.88145e+00
6.87992e-01 1.89377e+00 1.89512e+00 1.89377e+00
6.92166e-01 1.90620e+00 1.90756e+00 1.90620e+00
6.96366e-01 1.91873e+00 1.92010e+00 1.91873e+00
7.00590e-01 1.93136e+00 1.93274e+00 1.93136e+00
7.04841e-01 1.94409e+00 1.94548e+00 1.94409e+00
7.09117e-01 1.95693e+00 1.95833e+00 1.95693e+00
7.13419e-01 1.96988e+00 1.97129e+00 1.96988e+00
7.17748e-01 1.98293e+00 1.98435e+00 1.98293e+00
7.22102e-01 1.99609e+00 1.99752e+00 1.99609e+00
7.26483e-01 2.00936e+00 2.01080e+00 2.00936e+00
7.30891e-01 2.02274e+00 2.02420e+00 2.02274e+00
7.35325e-01 2.03623e+00 2.03770e+00 2.03623e+00
7.39787e-01 2.04984e+00 2.05132e+00 2.04984e+00
7.44275e-01 2.06356e+00 2.06505e+00 2.06356e+00
7.48790e-01 2.07739e+00 2.07889e+00 2.07739e+00
7.53333e-01 2.09135e+00 2.09286e+00 2.09135e+00
7.57904e-01 2.10542e+00 2.10694e+00 2.10542e+00
7.62502e-01 2.11960e+00 2.12114e+00 2.11960e+00
7.67128e-01 2.13391e+00 2.13546e+00 2.13391e+00
7.71782e-01 2.14834e+00 2.14990e+00 2.14834e+00
7.76465e-01 2.16290e+00 2.16446e+00 2.16290e+00
7.81175e-01 2.17757e+00 2.17915e+00 2.17757e+00
7.85915e-01 2.19238e+00 2.19397e+00 2.19238e+00
7.90683e-01 2.20730e+00 2.20891e+00 2.20730e+00
7.95480e-01 2.22236e+00 2.22398e+00 2.22236e+00
8.00306e-01 2.23755e+00 2.23918e+00 2.23755e+00
8.05162e-01 2.25287e+00 2.25451e+00 2.25287e+00
8.10047e-01 2.26832e+00 2.26997e+00 2.26832e+00
8.14961e-01 2.28390e+00 2.28557e+00 2.28390e+00
8.19906e-01 2.29962e+00 2.30130e+00 2.29962e+00
8.24880e-01 2.31548e+00 2.31717e+00 2.31548e+00
8.29885e-01 2.33147e+00 2.33318e+00 2.33147e+00
8.34919e-01 2.34761e+00 2.34932e+00 2.34761e+00
8.39985e-01 2.36388e+00 2.36561e+00 2.36388e+00
8.45081e-01 2.38030e+00 2.38204e+00 2.38030e+00
8.50208e-01 2.39686e+00 2.39862e+00 2.39686e+00
8.55366e-01 2.41357e+00 2.41534e+00 2.41357e+00
8.60556e-01 2.43043e+00 2.43221e+00 2.43043e+00
8.65777e-01 2.44744e+00 2.44923e+00 2.44744e+00
8.71030e-01 2.46459e+00 2.46641e+00 2.46459e+00
8.76314e-01 2.48191e+00 2.48373e+00 2.48191e+00
8.81631e-01 2.49937e+00 2.50121e+00 2.49937e+00
8.86980e-01 2.51699e+00 2.51884e+00 2.51699e+00
8.92361e-01 2.53477e+00 2.53664e+00 2.53477e+00
8.97775e-01 2.55271e+00 2.55459e+00 2.55271e+00
9.03222e-01 2.57081e+00 2.57271e+00 2.57081e+00
9.08702e-01 2.58907e+00 2.59098e+00 2.58907e+00
9.14215e-01 2.60750e+00 2.60943e+00 2.60750e+00
9.19761e-01 2.62610e+00 2.62804e+00 2.62610e+00
9.25342e-01 2.64487e+00 2.64682e+00 2.64487e+00
9.30956e-01 2.66380e+00 2.66577e+00 2.66380e+00
9.36604e-01 2.68291e+00 2.68490e+00 2.68291e+00
9.42286e-01 2.70220e+00 2.70420e+00 2.70220e+00
9.48003e-01 2.72166e+00 2.72368e+00 2.72166e+00
9.53754e-01 2.74130e+00 2.74333e+00 2.74130e+00
9.59541e-01 2.76112e+00 2.76317e+00 2.76112e+00
9.65362e-01 2.78113e+00 2.78319e+00 2.78113e+00
9.71219e-01 2.80132e+00 2.80340e+00 2.80132e+00
9.77112e-01 2.82170e+00 2.82380e+00 2.82170e+00
9.83040e-01 2.84227e+00 2.84438e+00 2.84227e+00
9.89004e-01 2.86303e+00 2.86516e+00 2.86303e+00
9.95004e-01 2.88399e+00 2.88613e+00 2.88399e+00
1.00104e+00 2.90514e+00 2.90730e+00 2.90514e+00
1.00711e+00 2.92649e+00 2.92867e+00 2.92649e+00
1.01322e+00 2.94804e+00 2.95024e+00 2.94804e+00
1.01937e+00 2.96980e+00 2.97201e+00 2.96980e+00
1.02556e+00 2.99176e+00 2.99399e+00 2.99176e+00
1.03178e+00 3.01393e+00 3.01618e+00 3.01393e+00
1.03804e+00 3.03631e+00 3.03858e+00 3.03631e+00
1.04434e+00 3.05891e+00 3.06119e+00 3.05891e+00
1.05067e+00 3.08172e+00 3.08402e+00 3.08172e+00
1.05705e+00 3.10475e+00 3.10707e+00 3.10475e+00
1.06346e+00 3.12800e+00 3.13034e+00 3.12800e+00
1.06991e+00 3.15148e+00 3.15383e+00 3.15148e+00
1.07640e+00 3.17518e+00 3.17755e+00 3.17518e+00
1.08293e+00 3.19911e+00 3.20150e+00 3.19911e+00
1.08950e+00 3.22327e+00 3.22569e+00 3.22327e+00
1.09611e+00 3.24767e+00 3.25010e+00 3.24767e+00
1.10276e+00 3.27231e+00 3.27476e+00 3.27231e+00
1.10945e+00 3.29718e+00 3.29966e+00 3.29718e+00
1.11619e+00 3.32230e+00 3.32480e+00 3.32230e+00
1.12296e+00 3.34767e+00 3.35018e+00 3.34767e+00
1.12977e+00 3.37329e+00 3.37582e+00 3.37329e+00
1.13662e+00 3.39915e+00 3.40171e+00 3.39915e+00
1.14352e+00 3.42528e+00 3.42785e+00 3.42528e+00
1.15046e+00 3.45166e+00 3.45425e+00 3.45166e+00
1.15744e+00 3.47830e+00 3.48092e+00 3.47830e+00
1.16446e+00 3.50521e+00 3.50785e+00 3.50521e+00
1.17152e+00 3.53239e+00 3.53505e+00 3.53239e+00
1.17863e+00 3.55984e+00 3.56252e+00 3.55984e+00
1.18578e+00 3.58756e+00 3.59026e+00 3.58756e+00
1.19298e+00 3.61556e+00 3.61828e+00 3.61556e+00
1.20022e+00 3.64385e+00 3.64659e+00 3.64385e+00
1.20750e+00 3.67241e+00 3.67518e+00 3.67241e+00
1.21482e+00 3.70127e+00 3.70406e+00 3.70127e+00
1.22219e+00 3.73042e+00 3.73323e+00 3.73042e+00
1.22961e+00 3.75986e+00 3.76269e+00 3.75986e+00
1.23707e+00 3.78960e+00 3.79246e+00 3.78960e+00
1.24457e+00 3.81964e+00 3.82252e+00 3.81964e+00
1.25212e+00 3.84999e+00 3.85290e+00 3.84999e+00
1.25972e+00 3.88065e+00 3.88358e+00 3.88065e+00
1.26736e+00 3.91163e+00 3.91458e+00 3.91163e+00
1.27505e+00 3.94292e+00 3.94589e+00 3.94292e+00
1.28279e+00 3.97453e+00 3.97753e+00 3.97453e+00
1.29057e+00 4.00647e+00 4.00949e+00 4.00647e+00
1.29840e+00 4.03873e+00 4.04178e+00 4.03873e+00
1.30628e+00 4.07133e+00 4.07441e+00 4.07133e+00
1.31420e+00 4.10427e+00 4.10737e+00 4.10427e+00
1.32218e+00 4.13755e+00 4.14067e+00 4.13755e+00
1.33020e+00 4.17117e+00 4.17432e+00 4.17117e+00
1.33827e+00 4.20514e+00 4.20832e+00 4.20514e+00
1.34639e+00 4.23947e+00 4.24267e+00 4.23947e+00
1.35456e+00 4.27415e+00 4.27738e+00 4.27415e+00
1.36278e+00 4.30920e+00 4.31245e+00 4.30920e+00
1.37104e+00 4.34461e+00 4.34789e+00 4.34461e+00
1.37936e+00 4.38039e+00 4.38370e+00 4.38039e+00
1.38773e+00 4.41655e+00 4.41989e+00 4.41655e+00
1.39615e+00 4.45309e+00 4.45645e+00 4.45309e+00
1.40462e+00 4.49001e+00 4.49340e+00 4.49001e+00
1.41314e+00 4.52732e+00 4.53074e+00 4.52732e+00
1.42172e+00 4.56503e+00 4.56847e+00 4.56503e+00
1.43034e+00 4.60313e+00 4.60660e+00 4.60313e+00
1.43902e+00 4.64163e+00 4.64514e+00 4.64163e+00
1.44775e+00 4.68054e+00 4.68408e+00 4.68054e+00
1.45653e+00 4.71987e+00 4.72343e+00 4.71987e+00
1.46537e+00 4.75961e+00 4.76320e+00 4.75961e+00
1.47426e+00 4.79977e+00 4.80339e+00 4.79977e+00
1.48320e+00 4.84036e+00 4.84401e+00 4.84036e+00
1.49220e+00 4.88138e+00 4.88506e+00 4.88138e+00
1.50126e+00 4.92284e+00 4.92655e+00 4.92284e+00
1.51036e+00 4.96474e+00 4.96848e+00 4.96474e+00
1.51953e+00 5.00708e+00 5.01086e+00 5.00708e+00
1.52875e+00 5.04988e+00 5.05368e+00 5.04988e+00
1.53802e+00 5.09313e+00 5.09697e+00 5.09313e+00
1.54735e+00 5.13684e+00 5.14071e+00 5.13684e+00
1.55674e+00 5.18102e+00 5.18492e+00 5.18102e+00
1.56619e+00 5.22568e+00 5.22961e+00 5.22568e+00
1.57569e+00 5.27081e+00 5.27477e+00 5.27081e+00
1.58525e+00 5.31642e+00 5.32042e+00 5.31642e+00
1.59486e+00 5.36252e+00 5.36655e+00 5.36252e+00
1.60454e+00 5.40911e+00 5.41317e+00 5.40911e+00
1.61428e+00 5.45620e+00 5.46030e+00 5.45620e+00
1.62407e+00 5.50379e+00 5.50793e+00 5.50379e+00
1.63392e+00 5.55190e+00 5.55606e+00 5.55190e+00
1.64384e+00 5.60051e+00 5.60471e+00 5.60051e+00
1.65381e+00 5.64965e+00 5.65389e+00 5.64965e+00
1.66384e+00 5.69931e+00 5.70358e+00 5.69931e+00
1.67394e+00 5.74950e+00 5.75381e+00 5.74950e+00
1.68409e+00 5.80023e+00 5.80457e+00 5.80023e+00
1.69431e+00 5.85150e+00 5.85587e+00 5.85150e+00
1.70459e+00 5.90331e+00 5.90773e+00 5.90331e+00
1.71493e+00 5.95568e+00 5.96013e+00 5.95568e+00
1.72534e+00 6.00860e+00 6.01309e+00 6.00860e+00
1.73580e+00 6.06209e+00 6.06661e+00 6.06209e+00
1.74633e+00 6.11615e+00 6.12071e+00 6.11615e+00
1.75693e+00 6.17078e+00 6.17537e+00 6.17078e+00
1.76759e+00 6.22598e+00 6.23062e+00 6.22598e+00
1.77831e+00 6.28178e+00 6.28645e+00 6.28178e+00
1.78910e+00 6.33816e+00 6.34287e+00 6.33816e+00
1.79996e+00 6.39514e+00 6.39988e+00 6.39514e+00
1.81088e+00 6.45271e+00 6.45750e+00 6.45271e+00
1.82186e+00 6.51090e+00 6.51572e+00 6.51090e+00
1.83292e+00 6.56969e+00 6.57456e+00 6.56969e+00
1.84404e+00 6.62911e+00 6.63401e+00 6.62911e+00
1.85522e+00 6.68914e+00 6.69408e+00 6.68914e+00
1.86648e+00 6.74980e+00 6.75478e+00 6.74980e+00
1.87780e+00 6.81109e+00 6.81611e+00 6.81109e+00
1.88920e+00 6.87302e+00 6.87808e+00 6.87302e+00
1.90066e+00 6.93559e+00 6.94069e+00 6.93559e+00
1.91219e+00 6.99881e+00 7.00395e+00 6.99881e+00
1.92379e+00 7.06268e+00 7.06786e+00 7.06268e+00
1.93546e+00 7.12720e+00 7.13243e+00 7.12720e+00
1.94721e+00 7.19239e+00 7.19766e+00 7.19239e+00
1.95902e+00 7.25825e+00 7.26355e+00 7.25825e+00
1.97090e+00 7.32477e+00 7.33012e+00 7.32477e+00
1.98286e+00 7.39197e+00 7.39736e+00 7.39197e+00
1.99489e+00 7.45985e+00 7.46528e+00 7.45985e+00
2.00700e+00 7.52842e+00 7.53389e+00 7.52842e+00
2.01917e+00 7.59767e+00 7.60319e+00 7.59767e+00
2.03142e+00 7.66762e+00 7.67318e+00 7.66762e+00
2.04375e+00 7.73827e+00 7.74386e+00 7.73827e+00
2.05615e+00 7.80961e+00 7.81525e+00 7.80961e+00
2.06862e+00 7.88166e+00 7.88735e+00 7.88166e+00
2.08117e+00 7.95443e+00 7.96015e+00 7.95443e+00
2.09380e+00 8.02790e+00 8.03367e+00 8.02790e+00
2.10650e+00 8.10209e+00 8.10790e+00 8.10209e+00
2.11928e+00 8.17700e+00 8.18285e+00 8.17700e+00
2.13214e+00 8.25263e+00 8.25853e+00 8.25263e+00
2.14507e+00 8.32899e+00 8.33493e+00 8.32899e+00
2.15809e+00 8.40608e+00 8.41206e+00 8.40608e+00
2.17118e+00 8.48391e+00 8.48993e+00 8.48391e+00
2.18435e+00 8.56247e+00 8.56853e+00 8.56247e+00
2.19761e+00 8.64176e+00 8.64787e+00 8.64176e+00
2.21094e+00 8.72180e+00 8.72796e+00 8.72180e+00
2.22435e+00 8.80259e+00 8.80878e+00 8.80259e+00
2.23785e+00 8.88412e+00 8.89036e+00 8.88412e+00
2.25143e+00 8.96640e+00 8.97268e+00 8.96640e+00
2.26509e+00 9.04943e+00 9.05575e+00 9.04943e+00
2.27883e+00 9.13321e+00 9.13958e+00 9.13321e+00
2.29265e+00 9.21775e+00 9.22416e+00 9.21775e+00
2.30656e+00 9.30305e+00 9.30950e+00 9.30305e+00
2.32056e+00 9.38910e+00 9.39560e+00 9.38910e+00
2.33464e+00 9.47592e+00 9.48245e+00 9.47592e+00
2.34880e+00 9.56350e+00 9.57007e+00 9.56350e+00
2.36305e+00 9.65184e+00 9.65846e+00 9.65184e+00
2.37739e+00 9.74094e+00 9.74760e+00 9.74094e+00
2.39181e+00 9.83082e+00 9.83752e+00 9.83082e+00
2.40632e+00 9.92146e+00 9.92820e+00 9.92146e+00
2.42092e+00 1.00129e+01 1.00197e+01 1.00129e+01
2.43561e+00 1.01050e+01 1.01119e+01 1.01050e+01
2.45039e+00 1.01980e+01 1.02049e+01 1.01980e+01
2.46525e+00 1.02917e+01 1.02986e+01 1.02917e+01
2.48021e+00 1.03862e+01 1.03932e+01 1.03862e+01
2.49526e+00 1.04815e+01 1.04885e+01 1.04815e+01
2.51039e+00 1.05775e+01 1.05846e+01 1.05775e+01
2.52563e+00 1.06744e+01 1.06814e+01 1.06744e+01
2.54095e+00 1.07720e+01 1.07791e+01 1.07720e+01
2.55636e+00 1.08703e+01 1.08775e+01 1.08703e+01
2.57187e+00 1.09695e+01 1.09767e+01 1.09695e+01
2.58748e+00 1.10694e+01 1.10767e+01 1.10694e+01
2.60318e+00 1.11702e+01 1.11774e+01 1.11702e+01
2.61897e+00 1.12717e+01 1.12790e+01 1.12717e+01
2.63486e+00 1.13740e+01 1.13813e+01 1.13740e+01
2.65084e+00 1.14771e+01 1.14844e+01 1.14771e+01
2.66693e+00 1.15810e+01 1.15884e+01 1.15810e+01
2.68311e+00 1.16857e+01 1.16931e+01 1.16857e+01
2.69939e+00 1.17911e+01 1.17986e+01 1.17911e+01
2.71576e+00 1.18974e+01 1.19049e+01 1.18974e+01
2.73224e+00 1.20045e+01 1.20120e+01 1.20045e+01
2.74882e+00 1.21124e+01 1.21200e+01 1.21124e+01
2.76549e+00 1.22212e+01 1.22287e+01 1.22212e+01
2.78227e+00 1.23307e+01 1.23383e+01 1.23307e+01
2.79915e+00 1.24411e+01 1.24487e+01 1.24411e+01
2.81613e+00 1.25523e+01 1.25600e+01 1.25523e+01
2.83322e+00 1.26643e+01 1.26720e+01 1.26643e+01
2.85041e+00 1.27772e+01 1.27850e+01 1.27772e+01
2.86770e+00 1.28910e+01 1.28988e+01 1.28910e+01
2.88510e+00 1.30057e+01 1.30134e+01 1.30057e+01
2.90260e+00 1.31212e+01 1.31290e+01 1.31212e+01
2.92021e+00 1.32376e+01 1.32454e+01 1.32376e+01
2.93793e+00 1.33549e+01 1.33627e+01 1.33549e+01
2.95576e+00 1.34732e+01 1.34810e+01 1.34732e+01
2.97369e+00 1.35923e+01 1.36002e+01 1.35923e+01
2.99173e+00 1.37125e+01 1.37204e+01 1.37125e+01
3.00988e+00 1.38336e+01 1.38415e+01 1.38336e+01
3.02814e+00 1.39557e+01 1.39636e+01 1.39557e+01
3.04651e+00 1.40788e+01 1.40867e+01 1.40788e+01
3.06500e+00 1.42029e+01 1.42109e+01 1.42029e+01
3.08359e+00 1.43281e+01 1.43361e+01 1.43281e+01
3.10230e+00 1.44544e+01 1.44624e+01 1.44544e+01
3.12112e+00 1.45818e+01 1.45898e+01 1.45818e+01
3.14006e+00 1.47104e+01 1.47184e+01 1.47104e+01
3.15911e+00 1.48401e+01 1.48481e+01 1.48401e+01
3.17828e+00 1.49710e+01 1.49790e+01 1.49710e+01
3.19756e+00 1.51032e+01 1.51112e+01 1.51032e+01
3.21696e+00 1.52367e+01 1.52447e+01 1.52367e+01
3.23647e+00 1.53715e+01 1.53795e+01 1.53715e+01
3.25611e+00 1.55076e+01 1.55157e+01 1.55076e+01
3.27587e+00 1.56452e+01 1.56533e+01 1.56452e+01
3.29574e+00 1.57843e+01 1.57923e+01 1.57843e+01
3.31574e+00 1.59249e+01 1.59329e+01 1.59249e+01
3.33585e+00 1.60670e+01 1.60750e+01 1.60670e+01
3.35609e+00 1.62108e+01 1.62188e+01 1.62108e+01
3.37645e+00 1.63563e+01 1.63643e+01 1.63563e+01
3.39694e+00 1.65036e+01 1.65116e+01 1.65036e+01
3.41755e+00 1.66527e+01 1.66607e+01 1.66527e+01
3.43828e+00 1.68038e+01 1.68117e+01 1.68038e+01
3.45914e+00 1.69568e+01 1.69648e+01 1.69568e+01
3.48013e+00 1.71119e+01 1.71199e+01 1.71119e+01
3.50124e+00 1.72692e+01 1.72771e+01 1.72692e+01
3.52248e+00 1.74288e+01 1.74367e+01 1.74288e+01
3.54385e+00 1.75907e+01 1.75986e+01 1.75907e+01
3.56535e+00 1.77551e+01 1.77630e+01 1.77551e+01
3.58699e+00 1.79221e+01 1.79299e+01 1.79221e+01
3.60875e+00 1.80918e+01 1.80996e+01 1.80918e+01
3.63064e+00 1.82643e+01 1.82721e+01 1.82643e+01
3.65267e+00 1.84398e+01 1.84475e+01 1.84398e+01
3.67483e+00 1.86184e+01 1.86261e+01 1.86184e+01
3.69713e+00 1.88002e+01 1.88078e+01 1.88002e+01
3.71956e+00 1.89854e+01 1.89930e+01 1.89854e+01
3.74212e+00 1.91741e+01 1.91817e+01 1.91741e+01
3.76483e+00 1.93666e+01 1.93742e+01 1.93666e+01
3.78767e+00 1.95630e+01 1.95705e+01 1.95630e+01
3.81065e+00 1.97635e+01 1.97710e+01 1.97635e+01
3.83377e+00 1.99683e+01 1.99757e+01 1.99683e+01
3.85703e+00 2.01776e+01 2.01850e+01 2.01776e+01
3.88043e+00 2.03917e+01 2.03990e+01 2.03917e+01
3.90397e+00 2.06107e+01 2.06180e+01 2.06107e+01
3.92765e+00 2.08350e+01 2.08422e+01 2.08350e+01
3.95148e+00 2.10648e+01 2.10719e+01 2.10648e+01
3.97546e+00 2.13003e+01 2.13074e+01 2.13003e+01
3.99958e+00 2.15419e+01 2.15490e+01 2.15419e+01
4.02384e+00 2.17899e+01 2.17969e+01 2.17899e+01
4.04825e+00 2.20446e+01 2.20515e+01 2.20446e+01
4.07282e+00 2.23064e+01 2.23132e+01 2.23064e+01
4.09753e+00 2.25756e+01 2.25823e+01 2.25756e+01
4.12239e+00 2.28526e+01 2.28593e+01 2.28526e+01
4.14740e+00 2.31378e+01 2.31445e+01 2.31378e+01
4.17256e+00 2.34318e+01 2.34383e+01 2.34318e+01
4.19787e+00 2.37349e+01 2.37413e+01 2.37349e+01
4.22334e+00 2.40476e+01 2.40540e+01 2.40476e+01
4.24896e+00 2.43705e+01 2.43768e+01 2.43705e+01
4.27474e+00 2.47041e+01 2.47103e+01 2.47041e+01
4.30068e+00 2.50489e+01 2.50550e+01 2.50489e+01
4.32677e+00 2.54057e+01 2.54117e+01 2.54057e+01
4.35302e+00 2.57750e+01 2.57809e+01 2.57750e+01
4.37943e+00 2.61576e+01 2.61634e+01 2.61576e+01
4.40600e+00 2.65541e+01 2.65598e+01 2.65541e+01
4.43273e+00 2.69654e+01 2.69710e+01 2.69654e+01
4.45963e+00 2.73923e+01 2.73977e+01 2.73923e+01
4.48668e+00 2.78355e+01 2.78408e+01 2.78355e+01
4.51390e+00 2.82960e+01 2.83012e+01 2.82960e+01
4.54129e+00 2.87747e+01 2.87798e+01 2.87747e+01
4.56884e+00 2.92726e+01 2.92776e+01 2.92726e+01
4.59656e+00 2.97907e+01 2.97955e+01 2.97907e+01
4.62445e+00 3.03301e+01 3.03347e+01 3.03301e+01
4.65250e+00 3.08918e+01 3.08963e+01 3.08918e+01
4.68073e+00 3.14769e+01 3.14812e+01 3.14769e+01
4.70913e+00 3.20864e+01 3.20906e+01 3.20864e+01
4.73770e+00 3.27216e+01 3.27256e+01 3.27216e+01
4.76644e+00 3.33834e+01 3.33872e+01 3.33834e+01
4.79536e+00 3.40729e+01 3.40765e+01 3.40729e+01
4.82445e+00 3.47909e+01 3.47943e+01 3.47909e+01
4.85372e+00 3.55383e+01 3.55414e+01 3.55383e+01
4.88317e+00 3.63156e+01 3.63185e+01 3.63156e+01
4.91280e+00 3.71230e+01 3.71257e+01 3.71230e+01
4.94260e+00 3.79607e+01 3.79631e+01 3.79607e+01
4.97259e+00 3.88279e+01 3.88300e+01 3.88279e+01
5.00276e+00 3.97236e+01 3.97255e+01 3.97236e+01
5.03311e+00 4.06460e+01 4.06475e+01 4.06460e+01
5.06365e+00 4.15920e+01 4.15933e+01 4.15920e+01
5.09437e+00 4.25578e+01 4.25587e+01 4.25578e+01
5.12528e+00 4.35379e+01 4.35385e+01 4.35379e+01
5.15637e+00 4.45252e+01 4.45253e+01 4.45252e+01
5.18766e+00 4.55105e+01 4.55103e+01 4.55105e+01
5.21913e+00 4.64828e+01 4.64822e+01 4.64828e+01
5.25079e+00 4.74285e+01 4.74274e+01 4.74285e+01
5.28265e+00 4.83314e+01 4.83299e+01 4.83314e+01
5.31470e+00 4.91733e+01 4.91714e+01 4.91733e+01
5.34694e+00 4.99336e+01 4.99312e+01 4.99336e+01
5.37938e+00 5.05904e+01 5.05876e+01 5.05904e+01
5.41202e+00 5.11213e+01 5.11180e+01 5.11213e+01
5.44486e+00 5.15041e+01 5.15003e+01 5.15041e+01
5.47789e+00 5.17189e+01 5.17147e+01 5.17189e+01
5.51112e+00 5.17495e+01 5.17448e+01 5.17495e+01
5.54456e+00 5.15845e+01 5.15793e+01 5.15845e+01
5.57820e+00 5.12188e+01 5.12133e+01 5.12188e+01
5.61204e+00 5.06545e+01 5.06486e+01 5.06545e+01
5.64609e+00 4.99002e+01 4.98940e+01 4.99002e+01
5.68035e+00 4.89712e+01 4.89647e+01 4.89712e+01
5.71481e+00 4.78878e+01 4.78809e+01 4.78878e+01
5.74948e+00 4.66737e+01 4.66667e+01 4.66737e+01
5.78436e+00 4.53547e+01 4.53475e+01 4.53547e+01
5.81946e+00 4.39569e+01 4.39495e+01 4.39569e+01
5.85476e+00 4.25049e+01 4.24974e+01 4.25049e+01
5.89028e+00 4.10217e+01 4.10141e+01 4.10217e+01
5.92602e+00 3.95272e+01 3.95195e+01 3.95272e+01
5.96197e+00 3.80384e+01 3.80307e+01 3.80384e+01
5.99814e+00 3.65692e+01 3.65615e+01 3.65692e+01
6.03454e+00 3.51305e+01 3.51228e+01 3.51305e+01
6.07115e+00 3.37308e+01 3.37232e+01 3.37308e+01
6.10798e+00 3.23761e+01 3.23685e+01 3.23761e+01
6.14504e+00 3.10704e+01 3.10628e+01 3.10704e+01
6.18232e+00 2.98163e+01 2.98088e+01 2.98163e+01
6.21983e+00 2.86150e+01 2.86076e+01 2.86150e+01
6.25756e+00 2.74668e+01 2.74594e+01 2.74668e+01
6.29553e+00 2.63710e+01 2.63638e+01 2.63710e+01
6.33372e+00 2.53267e+01 2.53195e+01 2.53267e+01
6.37215e+00 2.43323e+01 2.43252e+01 2.43323e+01
6.41081e+00 2.33860e+01 2.33790e+01 2.33860e+01
6.44970e+00 2.24858e+01 2.24789e+01 2.24858e+01
6.48884e+00 2.16298e+01 2.16230e+01 2.16298e+01
6.52820e+00 2.08157e+01 2.08090e+01 2.08157e+01
6.56781e+00 2.00414e+01 2.00348e+01 2.00414e+01
6.60766e+00 1.93050e+01 1.92984e+01 1.93050e+01
6.64775e+00 1.86042e+01 1.85978e+01 1.86042e+01
6.68808e+00 1.79373e+01 1.79309e+01 1.79373e+01
6.72865e+00 1.73022e+01 1.72960e+01 1.73022e+01
6.76948e+00 1.66973e+01 1.66912e+01 1.66973e+01
6.81055e+00 1.61208e+01 1.61148e+01 1.61208e+01
6.85187e+00 1.55711e+01 1.55652e+01 1.55711e+01
6.89344e+00 1.50467e+01 1.50409e+01 1.50467e+01
6.93526e+00 1.45462e+01 1.45405e+01 1.45462e+01
6.97734e+00 1.40683e+01 1.40626e+01 1.40683e+01
7.01967e+00 1.36116e+01 1.36061e+01 1.36116e+01
7.06226e+00 1.31750e+01 1.31696e+01 1.31750e+01
7.10510e+00 1.27575e+01 1.27522e+01 1.27575e+01
7.14821e+00 1.23579e+01 1.23527e+01 1.23579e+01
7.19158e+00 1.19753e+01 1.19702e+01 1.19753e+01
7.23521e+00 1.16088e+01 1.16037e+01 1.16088e+01
7.27911e+00 1.12575e+01 1.12525e+01 1.12575e+01
7.32327e+00 1.09206e+01 1.09158e+01 1.09206e+01
7.36770e+00 1.05975e+01 1.05927e+01 1.05975e+01
7.41240e+00 1.02873e+01 1.02826e+01 1.02873e+01
7.45737e+00 9.98937e+00 9.98479e+00 9.98937e+00
7.50261e+00 9.70318e+00 9.69869e+00 9.70318e+00
7.54813e+00 9.42811e+00 9.42371e+00 9.42811e+00
7.59393e+00 9.16361e+00 9.15930e+00 9.16361e+00
7.64000e+00 8.90917e+00 8.90495e+00 8.90917e+00
7.68635e+00 8.66431e+00 8.66017e+00 8.66431e+00
7.73298e+00 8.42856e+00 8.42451e+00 8.42856e+00
7.77990e+00 8.20151e+00 8.19754e+00 8.20151e+00
7.82710e+00 7.98275e+00 7.97886e+00 7.98275e+00
7.87459e+00 7.77190e+00 7.76809e+00 7.77190e+00
7.92236e+00 7.56859e+00 7.56487e+00 7.56859e+00
7.97043e+00 7.37250e+00 7.36886e+00 7.37250e+00
8.01878e+00 7.18330e+00 7.17974e+00 7.18330e+00
8.06743e+00 7.00069e+00 6.99721e+00 7.00069e+00
8.11638e+00 6.82438e+00 6.82098e+00 6.82438e+00
8.16562e+00 6.65410e+00 6.65078e+00 6.65410e+00
8.21516e+00 6.48960e+00 6.48636e+00 6.48960e+00
8.26500e+00 6.33063e+00 6.32746e+00 6.33063e+00
8.31515e+00 6.17696e+00 6.17387e+00 6.17696e+00
8.36560e+00 6.02837e+00 6.02536e+00 6.02837e+00
8.41635e+00 5.88466e+00 5.88172e+00 5.88466e+00
8.46741e+00 5.74563e+00 5.74276e+00 5.74563e+00
8.51878e+00 5.61108e+00 5.60829e+00 5.61108e+00
8.57047e+00 5.48085e+00 5.47813e+00 5.48085e+00
8.62247e+00 5.35476e+00 5.35211e+00 5.35476e+00
8.67478e+00 5.23265e+00 5.23007e+00 5.23265e+00
8.72741e+00 5.11436e+00 5.11186e+00 5.11436e+00
8.78036e+00 4.99975e+00 4.99732e+00 4.99975e+00
8.83363e+00 4.88868e+00 4.88632e+00 4.88868e+00
8.88722e+00 4.78102e+00 4.77873e+00 4.78102e+00
8.94114e+00 4.67664e+00 4.67441e+00 4.67664e+00
8.99539e+00 4.57541e+00 4.57325e+00 4.57541e+00
9.04996e+00 4.47722e+00 4.47513e+00 4.47722e+00
9.10487e+00 4.38196e+00 4.37994e+00 4.38196e+00
9.16011e+00 4.28952e+00 4.28757e+00 4.28952e+00
9.21568e+00 4.19981e+00 4.19792e+00 4.19981e+00
9.27159e+00 4.11271e+00 4.11090e+00 4.11271e+00
9.32784e+00 4.02815e+00 4.02640e+00 4.02815e+00
9.38444e+00 3.94604e+00 3.94435e+00 3.94604e+00
9.44137e+00 3.86628e+00 3.86466e+00 3.86628e+00
9.49865e+00 3.78879e+00 3.78724e+00 3.78879e+00
9.55628e+00 3.71351e+00 3.71201e+00 3.71351e+00
9.61426e+00 3.64034e+00 3.63891e+00 3.64034e+00
9.67259e+00 3.56923e+00 3.56786e+00 3.56923e+00
9.73127e+00 3.50010e+00 3.49880e+00 3.50010e+00
9.79031e+00 3.43289e+00 3.43165e+00 3.43289e+00
9.84971e+00 3.36753e+00 3.36635e+00 3.36753e+00
9.90947e+00 3.30397e+00 3.30285e+00 3.30397e+00
9.96959e+00 3.24214e+00 3.24108e+00 3.24214e+00
1.00301e+01 3.18200e+00 3.18099e+00 3.18200e+00
1.00909e+01 3.12348e+00 3.12253e+00 3.12348e+00
1.01521e+01 3.06653e+00 3.06565e+00 3.06653e+00
1.02137e+01 3.01112e+00 3.01030e+00 3.01112e+00
1.02757e+01 2.95719e+00 2.95642e+00 2.95719e+00
1.03381e+01 2.90469e+00 2.90398e+00 2.90469e+00
1.04008e+01 2.85359e+00 2.85294e+00 2.85359e+00
1.04639e+01 2.80384e+00 2.80324e+00 2.80384e+00
1.05274e+01 2.75540e+00 2.75486e+00 2.75540e+00
1.05912e+01 2.70824e+00 2.70775e+00 2.70824e+00
1.06555e+01 2.66232e+00 2.66189e+00 2.66232e+00
1.07201e+01 2.61760e+00 2.61723e+00 2.61760e+00
1.07852e+01 2.57406e+00 2.57374e+00 2.57406e+00
1.08506e+01 2.53166e+00 2.53139e+00 2.53166e+00
1.09164e+01 2.49037e+00 2.49015e+00 2.49037e+00
1.09827e+01 2.45016e+00 2.44999e+00 2.45016e+00
1.10493e+01 2.41100e+00 2.41089e+00 2.41100e+00
1.11163e+01 2.37287e+00 2.37281e+00 2.37287e+00
1.11838e+01 2.33575e+00 2.33574e+00 2.33575e+00
1.12516e+01 2.29961e+00 2.29964e+00 2.29961e+00
1.13199e+01 2.26442e+00 2.26450e+00 2.26442e+00
1.13886e+01 2.23016e+00 2.23030e+00 2.23016e+00
1.14577e+01 2.19682e+00 2.19700e+00 2.19682e+00
1.15272e+01 2.16438e+00 2.16461e+00 2.16438e+00
1.15971e+01 2.13281e+00 2.13308e+00 2.13281e+00
1.16675e+01 2.10210e+00 2.10242e+00 2.10210e+00
1.17383e+01 2.07223e+00 2.07259e+00 2.07223e+00
1.18095e+01 2.04318e+00 2.04359e+00 2.04318e+00
1.18811e+01 2.01495e+00 2.01540e+00 2.01495e+00
1.19532e+01 1.98751e+00 1.98800e+00 1.98751e+00
1.20257e+01 1.96085e+00 1.96138e+00 1.96085e+00
1.20987e+01 1.93496e+00 1.93553e+00 1.93496e+00
1.21721e+01 1.90983e+00 1.91044e+00 1.90983e+00
1.22459e+01 1.88545e+00 1.88610e+00 1.88545e+00
1.23202e+01 1.86180e+00 1.86249e+00 1.86180e+00
1.23950e+01 1.83888e+00 1.83960e+00 1.83888e+00
1.24702e+01 1.81668e+00 1.81743e+00 1.81668e+00
1.25458e+01 1.79518e+00 1.79598e+00 1.79518e+00
1.26220e+01 1.77439e+00 1.77522e+00 1.77439e+00
1.26985e+01 1.75430e+00 1.75515e+00 1.75430e+00
1.27756e+01 1.73489e+00 1.73578e+00 1.73489e+00
1.28531e+01 1.71617e+00 1.71709e+00 1.71617e+00
1.29311e+01 1.69813e+00 1.69908e+00 1.69813e+00
1.30095e+01 1.68076e+00 1.68174e+00 1.68076e+00
1.30884e+01 1.66407e+00 1.66508e+00 1.66407e+00
1.31679e+01 1.64806e+00 1.64909e+00 1.64806e+00
1.32477e+01 1.63271e+00 1.63377e+00 1.63271e+00
1.33281e+01 1.61804e+00 1.61912e+00 1.61804e+00
1.34090e+01 1.60404e+00 1.60514e+00 1.60404e+00
1.34903e+01 1.59072e+00 1.59184e+00 1.59072e+00
1.35722e+01 1.57807e+00 1.57922e+00 1.57807e+00
1.36545e+01 1.56611e+00 1.56727e+00 1.56611e+00
1.37374e+01 1.55484e+00 1.55601e+00 1.55484e+00
1.38207e+01 1.54426e+00 1.54545e+00 1.54426e+00
1.39046e+01 1.53438e+00 1.53559e+00 1.53438e+00
1.39889e+01 1.52522e+00 1.52645e+00 1.52522e+00
1.40738e+01 1.51679e+00 1.51802e+00 1.51679e+00
1.41592e+01 1.50909e+00 1.51034e+00 1.50909e+00
1.42451e+01 1.50215e+00 1.50340e+00 1.50215e+00
1.43315e+01 1.49598e+00 1.49724e+00 1.49598e+00
1.44185e+01 1.49060e+00 1.49186e+00 1.49060e+00
1.45059e+01 1.48603e+00 1.48730e+00 1.48603e+00
1.45939e+01 1.48230e+00 1.48357e+00 1.48230e+00
1.46825e+01 1.47943e+00 1.48070e+00 1.47943e+00
1.47716e+01 1.47746e+00 1.47873e+00 1.47746e+00
1.48612e+01 1.47642e+00 1.47769e+00 1.47642e+00
1.49513e+01 1.47634e+00 1.47761e+00 1.47634e+00
1.50421e+01 1.47728e+00 1.47854e+00 1.47728e+00
1.51333e+01 1.47927e+00 1.48052e+00 1.47927e+00
1.52251e+01 1.48237e+00 1.48362e+00 1.48237e+00
1.53175e+01 1.48664e+00 1.48788e+00 1.48664e+00
1.54104e+01 1.49214e+00 1.49337e+00 1.49214e+00
1.55039e+01 1.49895e+00 1.50016e+00 1.49895e+00
1.55980e+01 1.50714e+00 1.50834e+00 1.50714e+00
1.56926e+01 1.51681e+00 1.51799e+00 1.51681e+00
1.57878e+01 1.52805e+00 1.52921e+00 1.52805e+00
1.58836e+01 1.54098e+00 1.54213e+00 1.54098e+00
1.59800e+01 1.55573e+00 1.55685e+00 1.55573e+00
1.60769e+01 1.57244e+00 1.57354e+00 1.57244e+00
1.61745e+01 1.59126e+00 1.59234e+00 1.59126e+00
1.62726e+01 1.61239e+00 1.61343e+00 1.61239e+00
1.63713e+01 1.63602e+00 1.63704e+00 1.63602e+00
1.64706e+01 1.66239e+00 1.66338e+00 1.66239e+00
1.65706e+01 1.69176e+00 1.69272e+00 1.69176e+00
1.66711e+01 1.72445e+00 1.72538e+00 1.72445e+00
1.67723e+01 1.76081e+00 1.76171e+00 1.76081e+00
1.68740e+01 1.80124e+00 1.80210e+00 1.80124e+00
1.69764e+01 1.84621e+00 1.84705e+00 1.84621e+00
1.70794e+01 1.89629e+00 1.89709e+00 1.89629e+00
1.71830e+01 1.95212e+00 1.95289e+00 1.95212e+00
1.72873e+01 2.01447e+00 2.01520e+00 2.01447e+00
1.73921e+01 2.08424e+00 2.08494e+00 2.08424e+00
1.74977e+01 2.16253e+00 2.16319e+00 2.16253e+00
1.76038e+01 2.25065e+00 2.25128e+00 2.25065e+00
1.77106e+01 2.35018e+00 2.35079e+00 2.35018e+00
1.78181e+01 2.46308e+00 2.46366e+00 2.46308e+00
1.79262e+01 2.59173e+00 2.59228e+00 2.59173e+00
1.80349e+01 2.73909e+00 2.73962e+00 2.73909e+00
1.81443e+01 2.90886e+00 2.90938e+00 2.90886e+00
1.82544e+01 3.10568e+00 3.10618e+00 3.10568e+00
1.83652e+01 3.33536e+00 3.33586e+00 3.33536e+00
1.84766e+01 3.60519e+00 3.60569e+00 3.60519e+00
1.85887e+01 3.92415e+00 3.92467e+00 3.92415e+00
1.87015e+01 4.30289e+00 4.30345e+00 4.30289e+00
1.88149e+01 4.75287e+00 4.75349e+00 4.75287e+00
1.89291e+01 5.28337e+00 5.28407e+00 5.28337e+00
1.90439e+01 5.89349e+00 5.89432e+00 5.89349e+00
1.91595e+01 6.55478e+00 6.55576e+00 6.55478e+00
1.92757e+01 7.18343e+00 7.18461e+00 7.18343e+00
1.93927e+01 7.62417e+00 7.62555e+00 7.62417e+00
1.95103e+01 7.70559e+00 7.70714e+00 7.70559e+00
1.96287e+01 7.37540e+00 7.37706e+00 7.37540e+00
1.97478e+01 6.75540e+00 6.75710e+00 6.75540e+00
1.98676e+01 6.02933e+00 6.03104e+00 6.02933e+00
1.99881e+01 5.32679e+00 5.32848e+00 5.32679e+00
2.01094e+01 4.70446e+00 4.70613e+00 4.70446e+00
2.02314e+01 4.17420e+00 4.17584e+00 4.17420e+00
2.03541e+01 3.72872e+00 3.73035e+00 3.72872e+00
2.04776e+01 3.35518e+00 3.35680e+00 3.35518e+00
2.06019e+01 3.04070e+00 3.04231e+00 3.04070e+00
2.07268e+01 2.77416e+00 2.77577e+00 2.77416e+00
2.08526e+01 2.54650e+00 2.54811e+00 2.54650e+00
2.09791e+01 2.35051e+00 2.35213e+00 2.35051e+00
2.11064e+01 2.18048e+00 2.18211e+00 2.18048e+00
2.12344e+01 2.03190e+00 2.03354e+00 2.03190e+00
2.13633e+01 1.90119e+00 1.90284e+00 1.90119e+00
2.14929e+01 1.78548e+00 1.78714e+00 1.78548e+00
2.16233e+01 1.68246e+00 1.68413e+00 1.68246e+00
2.17545e+01 1.59026e+00 1.59194e+00 1.59026e+00
2.18865e+01 1.50733e+00 1.50902e+00 1.50733e+00
2.20192e+01 1.43241e+00 1.43411e+00 1.43241e+00
2.21528e+01 1.36446e+00 1.36617e+00 1.36446e+00
2.22872e+01 1.30258e+00 1.30430e+00 1.30258e+00
2.24225e+01 1.24604e+00 1.24777e+00 1.24604e+00
2.25585e+01 1.19420e+00 1.19594e+00 1.19420e+00
2.26954e+01 1.14653e+00 1.14828e+00 1.14653e+00
2.28330e+01 1.10256e+00 1.10431e+00 1.10256e+00
2.29716e+01 1.06188e+00 1.06364e+00 1.06188e+00
2.31109e+01 1.02414e+00 1.02590e+00 1.02414e+00
2.32512e+01 9.89035e-01 9.90797e-01 9.89035e-01
2.33922e+01 9.56277e-01 9.58041e-01 9.56277e-01
2.35341e+01 9.25620e-01 9.27384e-01 9.25620e-01
2.36769e+01 8.96841e-01 8.98605e-01 8.96841e-01
2.38206e+01 8.69739e-01 8.71501e-01 8.69739e-01
2.39651e+01 8.44131e-01 8.45890e-01 8.44131e-01
2.41105e+01 8.19855e-01 8.21611e-01 8.19855e-01
2.42568e+01 7.96768e-01 7.98518e-01 7.96768e-01
2.44039e+01 7.74744e-01 7.76488e-01 7.74744e-01
2.45520e+01 7.53678e-01 7.55414e-01 7.53678e-01
2.47009e+01 7.33483e-01 7.35210e-01 7.33483e-01
2.48508e+01 7.14090e-01 7.15807e-01 7.14090e-01
2.50016e+01 6.95448e-01 6.97153e-01 6.95448e-01
2.51533e+01 6.77519e-01 6.79212e-01 6.77519e-01
2.53059e+01 6.60278e-01 6.61957e-01 6.60278e-01
2.54594e+01 6.43706e-01 6.45370e-01 6.43706e-01
2.56139e+01 6.27790e-01 6.29438e-01 6.27790e-01
2.57693e+01 6.12518e-01 6.14149e-01 6.12518e-01
2.59256e+01 5.97879e-01 5.99492e-01 5.97879e-01
2.60829e+01 5.83859e-01 5.85453e-01 5.83859e-01
2.62411e+01 5.70442e-01 5.72016e-01 5.70442e-01
2.64003e+01 5.57609e-01 5.59163e-01 5.57609e-01
2.65605e+01 5.45339e-01 5.46871e-01 5.45339e-01
2.67217e+01 5.33608e-01 5.35118e-01 5.33608e-01
2.68838e+01 5.22393e-01 5.23879e-01 5.22393e-01
2.70469e+01 5.11666e-01 5.13129e-01 5.11666e-01
2.72110e+01 5.01402e-01 5.02840e-01 5.01402e-01
2.73761e+01 4.91575e-01 4.92988e-01 4.91575e-01
2.75422e+01 4.82160e-01 4.83547e-01 4.82160e-01
2.77093e+01 4.73132e-01 4.74493e-01 4.73132e-01
2.78774e+01 4.64468e-01 4.65801e-01 4.64468e-01
2.80465e+01 4.56145e-01 4.57450e-01 4.56145e-01
2.82167e+01 4.48142e-01 4.49419e-01 4.48142e-01
2.83879e+01 4.40439e-01 4.41686e-01 4.40439e-01
2.85601e+01 4.33017e-01 4.34235e-01 4.33017e-01
2.87334e+01 4.25860e-01 4.27047e-01 4.25860e-01
2.89077e+01 4.18950e-01 4.20107e-01 4.18950e-01
2.90831e+01 4.12273e-01 4.13398e-01 4.12273e-01
2.92595e+01 4.05814e-01 4.06908e-01 4.05814e-01
2.94370e+01 3.99562e-01 4.00624e-01 3.99562e-01
2.96156e+01 3.93504e-01 3.94532e-01 3.93504e-01
2.97953e+01 3.87628e-01 3.88624e-01 3.87628e-01
2.99761e+01 3.81926e-01 3.82888e-01 3.81926e-01
3.01579e+01 3.76387e-01 3.77315e-01 3.76387e-01
3.03409e+01 3.71003e-01 3.71897e-01 3.71003e-01
3.05250e+01 3.65767e-01 3.66627e-01 3.65767e-01
3.07102e+01 3.60672e-01 3.61497e-01 3.60672e-01
3.08965e+01 3.55711e-01 3.56501e-01 3.55711e-01
3.10839e+01 3.50878e-01 3.51633e-01 3.50878e-01
3.12725e+01 3.46170e-01 3.46889e-01 3.46170e-01
3.14623e+01 3.41581e-01 3.42265e-01 3.41581e-01
3.16531e+01 3.37108e-01 3.37756e-01 3.37108e-01
3.18452e+01 3.32748e-01 3.33360e-01 3.32748e-01
3.20384e+01 3.28498e-01 3.29074e-01 3.28498e-01
3.22328e+01 3.24355e-01 3.24896e-01 3.24355e-01
3.24283e+01 3.20320e-01 3.20824e-01 3.20320e-01
3.26251e+01 3.16390e-01 3.16859e-01 3.16390e-01
3.28230e+01 3.12566e-01 3.12999e-01 3.12566e-01
3.30221e+01 3.08847e-01 3.09245e-01 3.08847e-01
3.32225e+01 3.05236e-01 3.05598e-01 3.05236e-01
3.34241e+01 3.01732e-01 3.02059e-01 3.01732e-01
3.36268e+01 2.98340e-01 2.98632e-01 2.98340e-01
3.38308e+01 2.95062e-01 2.95319e-01 2.95062e-01
3.40361e+01 2.91901e-01 2.92124e-01 2.91901e-01
3.42426e+01 2.88863e-01 2.89052e-01 2.88863e-01
3.44503e+01 2.85954e-01 2.86109e-01 2.85954e-01
3.46594e+01 2.83180e-01 2.83302e-01 2.83180e-01
3.48696e+01 2.80551e-01 2.80640e-01 2.80551e-01
3.50812e+01 2.78077e-01 2.78134e-01 2.78077e-01
3.52940e+01 2.75768e-01 2.75794e-01 2.75768e-01
3.55082e+01 2.73640e-01 2.73635e-01 2.73640e-01
3.57236e+01 2.71710e-01 2.71675e-01 2.71710e-01
3.59403e+01 2.69997e-01 2.69932e-01 2.69997e-01
3.61584e+01 2.68525e-01 2.68432e-01 2.68525e-01
3.63777e+01 2.67322e-01 2.67201e-01 2.67322e-01
3.65985e+01 2.66421e-01 2.66274e-01 2.66421e-01
3.68205e+01 2.65863e-01 2.65690e-01 2.65863e-01
3.70439e+01 2.65695e-01 2.65497e-01 2.65695e-01
3.72686e+01 2.65973e-01 2.65751e-01 2.65973e-01
3.74947e+01 2.66761e-01 2.66517e-01 2.66761e-01
3.77222e+01 2.68134e-01 2.67868e-01 2.68134e-01
3.79511e+01 2.70170e-01 2.69884e-01 2.70170e-01
3.81813e+01 2.72948e-01 2.72642e-01 2.72948e-01
3.84130e+01 2.76523e-01 2.76199e-01 2.76523e-01
3.86460e+01 2.80894e-01 2.80553e-01 2.80894e-01
3.88805e+01 2.85928e-01 2.85571e-01 2.85928e-01
3.91164e+01 2.91234e-01 2.90863e-01 2.91234e-01
3.93537e+01 2.95979e-01 2.95597e-01 2.95979e-01
3.95925e+01 2.98710e-01 2.98318e-01 2.98710e-01
3.98327e+01 2.97401e-01 2.97004e-01 2.97401e-01
4.00743e+01 2.90111e-01 2.89714e-01 2.90111e-01
4.03175e+01 2.76229e-01 2.75836e-01 2.76229e-01
4.05621e+01 2.57317e-01 2.56931e-01 2.57317e-01
4.08082e+01 2.36416e-01 2.36036e-01 2.36416e-01
4.10558e+01 2.16418e-01 2.16043e-01 2.16418e-01
4.13048e+01 1.99032e-01 1.98661e-01 1.99032e-01
4.15554e+01 1.84786e-01 1.84418e-01 1.84786e-01
4.18075e+01 1.73487e-01 1.73123e-01 1.73487e-01
4.20612e+01 1.64647e-01 1.64288e-01 1.64647e-01
4.23164e+01 1.57734e-01 1.57384e-01 1.57734e-01
4.25731e+01 1.52286e-01 1.51946e-01 1.52286e-01
4.28314e+01 1.47932e-01 1.47605e-01 1.47932e-01
4.30913e+01 1.44394e-01 1.44084e-01 1.44394e-01
4.33527e+01 1.41468e-01 1.41178e-01 1.41468e-01
4.36157e+01 1.39008e-01 1.38740e-01 1.39008e-01
4.38803e+01 1.36913e-01 1.36671e-01 1.36913e-01
4.41466e+01 1.35113e-01 1.34900e-01 1.35113e-01
4.44144e+01 1.33566e-01 1.33384e-01 1.33566e-01
4.46839e+01 1.32248e-01 1.32100e-01 1.32248e-01
4.49550e+01 1.31152e-01 1.31041e-01 1.31152e-01
4.52277e+01 1.30287e-01 1.30215e-01 1.30287e-01
4.55021e+01 1.29670e-01 1.29639e-01 1.29670e-01
4.57782e+01 1.29325e-01 1.29336e-01 1.29325e-01
4.60559e+01 1.29261e-01 1.29314e-01 1.29261e-01
4.63353e+01 1.29448e-01 1.29542e-01 1.29448e-01
4.66164e+01 1.29765e-01 1.29898e-01 1.29765e-01
4.68993e+01 1.29956e-01 1.30126e-01 1.29956e-01
4.71838e+01 1.29655e-01 1.29861e-01 1.29655e-01
4.74701e+01 1.28541e-01 1.28786e-01 1.28541e-01
4.77581e+01 1.26557e-01 1.26847e-01 1.26557e-01
4.80478e+01 1.23940e-01 1.24285e-01 1.23940e-01
4.83393e+01 1.21049e-01 1.21458e-01 1.21049e-01
4.86326e+01 1.18169e-01 1.18649e-01 1.18169e-01
4.89276e+01 1.15447e-01 1.16004e-01 1.15447e-01
4.92245e+01 1.12919e-01 1.13554e-01 1.12919e-01
4.95231e+01 1.10554e-01 1.11267e-01 1.10554e-01
4.98236e+01 1.08280e-01 1.09067e-01 1.08280e-01
5.01259e+01 1.05986e-01 1.06839e-01 1.05986e-01
5.04300e+01 1.03503e-01 1.04401e-01 1.03503e-01
5.07360e+01 1.00552e-01 1.01451e-01 1.00552e-01
5.10438e+01 9.66942e-02 9.75076e-02 9.66942e-02
5.13534e+01 9.15041e-02 9.20720e-02 9.15041e-02
5.16650e+01 8.56722e-02 8.58196e-02 8.56722e-02
5.19785e+01 8.22485e-02 8.20643e-02 8.22485e-02
5.22938e+01 8.27661e-02 8.26340e-02 8.27661e-02
5.26111e+01 8.47773e-02 8.49226e-02 8.47773e-02
5.29303e+01 8.63909e-02 8.68258e-02 8.63909e-02
5.32514e+01 8.72813e-02 8.79559e-02 8.72813e-02
5.35745e+01 8.76124e-02 8.84774e-02 8.76124e-02
5.38995e+01 8.75726e-02 8.85905e-02 8.75726e-02
5.42265e+01 8.72951e-02 8.84381e-02 8.72951e-02
5.45555e+01 8.68656e-02 8.81125e-02 8.68656e-02
5.48865e+01 8.63384e-02 8.76727e-02 8.63384e-02
5.52195e+01 8.57490e-02 8.71569e-02 8.57490e-02
5.55545e+01 8.51207e-02 8.65905e-02 8.51207e-02
5.58916e+01 8.44696e-02 8.59907e-02 8.44696e-02
5.62307e+01 8.38070e-02 8.53696e-02 8.38070e-02
5.65718e+01 8.31411e-02 8.47360e-02 8.31411e-02
5.69150e+01 8.24781e-02 8.40964e-02 8.24781e-02
5.72603e+01 8.18229e-02 8.34558e-02 8.18229e-02
5.76077e+01 8.11791e-02 8.28180e-02 8.11791e-02
5.79573e+01 8.05500e-02 8.21861e-02 8.05500e-02
5.83089e+01 7.99380e-02 8.15628e-02 7.99380e-02
5.86626e+01 7.93454e-02 8.09500e-02 7.93454e-02
5.90185e+01 7.87741e-02 8.03498e-02 7.87741e-02
5.93766e+01 7.82256e-02 7.97636e-02 7.82256e-02
5.97369e+01 7.77014e-02 7.91927e-02 7.77014e-02
6.00993e+01 7.72025e-02 7.86382e-02 7.72025e-02
6.04639e+01 7.67300e-02 7.81011e-02 7.67300e-02
6.08307e+01 7.62845e-02 7.75821e-02 7.62845e-02
6.11998e+01 7.58666e-02 7.70818e-02 7.58666e-02
6.15711e+01 7.54766e-02 7.66006e-02 7.54766e-02
6.19446e+01 7.51147e-02 7.61387e-02 7.51147e-02
6.23205e+01 7.47806e-02 7.56962e-02 7.47806e-02
6.26986e+01 7.44740e-02 7.52729e-02 7.44740e-02
6.30790e+01 7.41945e-02 7.48688e-02 7.41945e-02
6.34617e+01 7.39412e-02 7.44832e-02 7.39412e-02
6.38467e+01 7.37132e-02 7.41158e-02 7.37132e-02
6.42340e+01 7.35093e-02 7.37657e-02 7.35093e-02
6.46238e+01 7.33282e-02 7.34324e-02 7.33282e-02
6.50158e+01 7.31683e-02 7.31148e-02 7.31683e-02
6.54103e+01 7.30280e-02 7.28120e-02 7.30280e-02
6.58071e+01 7.29056e-02 7.25230e-02 7.29056e-02
6.62064e+01 7.27992e-02 7.22469e-02 7.27992e-02
6.66080e+01 7.27068e-02 7.19825e-02 7.27068e-02
6.70122e+01 7.26266e-02 7.17290e-02 7.26266e-02
6.74187e+01 7.25565e-02 7.14853e-02 7.25565e-02
6.78278e+01 7.24946e-02 7.12505e-02 7.24946e-02
6.82393e+01 7.24391e-02 7.10239e-02 7.24391e-02
6.86533e+01 7.23882e-02 7.08048e-02 7.23882e-02
6.90698e+01 7.23401e-02 7.05926e-02 7.23401e-02
6.94888e+01 7.22933e-02 7.03870e-02 7.22933e-02
6.99104e+01 7.22464e-02 7.01876e-02 7.22464e-02
7.03346e+01 7.21981e-02 6.99944e-02 7.21981e-02
7.07613e+01 7.21473e-02 6.98072e-02 7.21473e-02
7.11906e+01 7.20931e-02 6.96264e-02 7.20931e-02
7.16225e+01 7.20348e-02 6.94522e-02 7.20348e-02
7.20571e+01 7.19719e-02 6.92850e-02 7.19719e-02
7.24942e+01 7.19040e-02 6.91253e-02 7.19040e-02
7.29341e+01 7.18309e-02 6.89737e-02 7.18309e-02
7.33765e+01 7.17526e-02 6.88309e-02 7.17526e-02
7.38217e+01 7.16693e-02 6.86977e-02 7.16693e-02
7.42696e+01 7.15813e-02 6.85748e-02 7.15813e-02
7.47202e+01 7.14892e-02 6.84631e-02 7.14892e-02
7.51735e+01 7.13937e-02 6.83636e-02 7.13937e-02
7.56296e+01 7.12957e-02 6.82774e-02 7.12957e-02
7.60884e+01 7.11966e-02 6.82058e-02 7.11966e-02
7.65501e+01 7.10981e-02 6.81505e-02 7.10981e-02
7.70145e+01 7.10025e-02 6.81135e-02 7.10025e-02
7.74818e+01 7.09130e-02 6.80979e-02 7.09130e-02
7.79518e+01 7.08342e-02 6.81078e-02 7.08342e-02
7.84248e+01 7.07726e-02 6.81496e-02 7.07726e-02
7.89006e+01 7.07383e-02 6.82329e-02 7.07383e-02
7.93793e+01 7.07469e-02 6.83731e-02 7.07469e-02
7.98609e+01 7.08240e-02 6.85959e-02 7.08240e-02
8.03454e+01 7.10139e-02 6.89456e-02 7.10139e-02
8.08328e+01 7.13991e-02 6.95055e-02 7.13991e-02
8.13232e+01 7.21465e-02 7.04434e-02 7.21465e-02
8.18166e+01 7.36284e-02 7.21325e-02 7.36284e-02
8.23130e+01 7.67087e-02 7.54257e-02 7.67087e-02
8.28124e+01 8.20099e-02 8.08427e-02 8.20099e-02
8.33148e+01 7.73771e-02 7.60013e-02 7.73771e-02
8.38203e+01 6.67902e-02 6.54793e-02 6.67902e-02
8.43288e+01 6.38279e-02 6.27956e-02 6.38279e-02
8.48405e+01 6.30439e-02 6.22831e-02 6.30439e-02
8.53552e+01 6.26906e-02 6.21794e-02 6.26906e-02
8.58731e+01 6.24055e-02 6.21286e-02 6.24055e-02
8.63940e+01 6.21074e-02 6.20541e-02 6.21074e-02
8.69182e+01 6.17800e-02 6.19412e-02 6.17800e-02
8.74455e+01 6.14237e-02 6.17904e-02 6.14237e-02
8.79761e+01 6.10434e-02 6.16061e-02 6.10434e-02
8.85098e+01 6.06454e-02 6.13934e-02 6.06454e-02
8.90468e+01 6.02360e-02 6.11571e-02 6.02360e-02
8.95871e+01 5.98220e-02 6.09021e-02 5.98220e-02
9.01306e+01 5.94100e-02 6.06331e-02 5.94100e-02
9.06774e+01 5.90072e-02 6.03553e-02 5.90072e-02
9.12275e+01 5.86211e-02 6.00743e-02 5.86211e-02
9.17810e+01 5.82606e-02 5.97967e-02 5.82606e-02
9.23379e+01 5.79355e-02 5.95309e-02 5.79355e-02
9.28981e+01 5.76585e-02 5.92874e-02 5.76585e-02
9.34617e+01 5.74460e-02 5.90814e-02 5.74460e-02
9.40287e+01 5.73213e-02 5.89348e-02 5.73213e-02
9.45992e+01 5.73199e-02 5.88822e-02 5.73199e-02
9.51731e+01 5.75002e-02 5.89813e-02 5.75002e-02
9.57505e+01 5.79638e-02 5.93336e-02 5.79638e-02
9.63315e+01 5.88906e-02 6.01200e-02 5.88906e-02
9.69159e+01 6.05137e-02 6.15808e-02 6.05137e-02
9.75039e+01 6.22002e-02 6.31161e-02 6.22002e-02
9.80955e+01 5.90925e-02 5.99267e-02 5.90925e-02
9.86906e+01 5.30097e-02 5.37116e-02 5.30097e-02
9.92894e+01 5.07270e-02 5.11875e-02 5.07270e-02
9.98917e+01 5.02491e-02 5.04369e-02 5.02491e-02
1.00498e+02 5.02278e-02 5.01372e-02 5.02278e-02
1.01108e+02 5.03083e-02 4.99385e-02 5.03083e-02
1.01721e+02 5.04026e-02 4.97552e-02 5.04026e-02
1.02338e+02 5.04893e-02 4.95686e-02 5.04893e-02
1.02959e+02 5.05643e-02 4.93776e-02 5.05643e-02
1.03584e+02 5.06275e-02 4.91852e-02 5.06275e-02
1.04212e+02 5.06794e-02 4.89951e-02 5.06794e-02
1.04844e+02 5.07203e-02 4.88107e-02 5.07203e-02
1.05480e+02 5.07499e-02 4.86345e-02 5.07499e-02
1.06120e+02 5.07674e-02 4.84685e-02 5.07674e-02
1.06764e+02 5.07718e-02 4.83141e-02 5.07718e-02
1.07412e+02 5.07619e-02 4.81721e-02 5.07619e-02
1.08064e+02 5.07362e-02 4.80430e-02 5.07362e-02
1.08719e+02 5.06934e-02 4.79266e-02 5.06934e-02
1.09379e+02 5.06321e-02 4.78228e-02 5.06321e-02
1.10042e+02 5.05507e-02 4.77308e-02 5.05507e-02
1.10710e+02 5.04481e-02 4.76498e-02 5.04481e-02
1.11382e+02 5.03231e-02 4.75786e-02 5.03231e-02
1.12057e+02 5.01746e-02 4.75160e-02 5.01746e-02
1.12737e+02 5.00020e-02 4.74603e-02 5.00020e-02
1.13421e+02 4.98046e-02 4.74101e-02 4.98046e-02
1.14109e+02 4.95820e-02 4.73636e-02 4.95820e-02
1.14802e+02 4.93344e-02 4.73190e-02 4.93344e-02
1.15498e+02 4.90619e-02 4.72745e-02 4.90619e-02
1.16199e+02 4.87653e-02 4.72283e-02 4.87653e-02
1.16904e+02 4.84455e-02 4.71785e-02 4.84455e-02
1.17613e+02 4.81039e-02 4.71235e-02 4.81039e-02
1.18327e+02 4.77423e-02 4.70616e-02 4.77423e-02
1.19045e+02 4.73629e-02 4.69912e-02 4.73629e-02
1.19767e+02 4.69683e-02 4.69112e-02 4.69683e-02
1.20494e+02 4.65615e-02 4.68203e-02 4.65615e-02
1.21225e+02 4.61459e-02 4.67177e-02 4.61459e-02
1.21960e+02 4.57254e-02 4.66029e-02 4.57254e-02
1.22700e+02 4.53042e-02 4.64758e-02 4.53042e-02
1.23444e+02 4.48869e-02 4.63365e-02 4.48869e-02
1.24193e+02 4.44784e-02 4.61857e-02 4.44784e-02
1.24947e+02 4.40840e-02 4.60248e-02 4.40840e-02
1.25705e+02 4.37097e-02 4.58558e-02 4.37097e-02
1.26468e+02 4.33618e-02 4.56818e-02 4.33618e-02
1.27235e+02 4.30476e-02 4.55071e-02 4.30476e-02
1.28007e+02 4.27762e-02 4.53383e-02 4.27762e-02
1.28783e+02 4.25594e-02 4.51857e-02 4.25594e-02
1.29565e+02 4.24148e-02 4.50660e-02 4.24148e-02
1.30351e+02 4.23728e-02 4.50094e-02 4.23728e-02
1.31142e+02 4.24935e-02 4.50773e-02 4.24935e-02
1.31937e+02 4.29211e-02 4.54156e-02 4.29211e-02
1.32738e+02 4.40923e-02 4.64593e-02 4.40923e-02
1.33543e+02 4.77931e-02 4.99412e-02 4.77931e-02
1.34353e+02 5.58597e-02 5.71287e-02 5.58597e-02
1.35168e+02 4.33813e-02 4.42698e-02 4.33813e-02
1.35988e+02 4.03744e-02 4.12971e-02 4.03744e-02
1.36813e+02 3.99455e-02 4.07001e-02 3.99455e-02
1.37644e+02 3.99261e-02 4.04311e-02 3.99261e-02
1.38479e+02 4.00040e-02 4.02231e-02 4.00040e-02
1.39319e+02 4.01121e-02 4.00288e-02 4.01121e-02
1.40164e+02 4.02302e-02 3.98402e-02 4.02302e-02
1.41014e+02 4.03500e-02 3.96581e-02 4.03500e-02
1.41870e+02 4.04665e-02 3.94849e-02 4.04665e-02
1.42731e+02 4.05761e-02 3.93239e-02 4.05761e-02
1.43597e+02 4.06759e-02 3.91777e-02 4.06759e-02
1.44468e+02 4.07637e-02 3.90494e-02 4.07637e-02
1.45344e+02 4.08381e-02 3.89417e-02 4.08381e-02
1.46226e+02 4.08984e-02 3.88575e-02 4.08984e-02
1.47113e+02 4.09453e-02 3.87999e-02 4.09453e-02
1.48006e+02 4.09807e-02 3.87725e-02 4.09807e-02
1.48904e+02 4.10083e-02 3.87799e-02 4.10083e-02
1.49807e+02 4.10343e-02 3.88280e-02 4.10343e-02
1.50716e+02 4.10687e-02 3.89260e-02 4.10687e-02
1.51630e+02 4.11277e-02 3.90883e-02 4.11277e-02
1.52550e+02 4.12391e-02 3.93406e-02 4.12391e-02
1.53476e+02 4.14561e-02 3.97329e-02 4.14561e-02
1.54407e+02 4.18942e-02 4.03755e-02 4.18942e-02
1.55344e+02 4.28485e-02 4.15494e-02 4.28485e-02
1.56286e+02 4.50868e-02 4.39292e-02 4.50868e-02
1.57234e+02 4.40029e-02 4.23711e-02 4.40029e-02
1.58188e+02 3.65337e-02 3.52759e-02 3.65337e-02
1.59148e+02 3.64647e-02 3.57693e-02 3.64647e-02
1.60114e+02 3.68077e-02 3.64930e-02 3.68077e-02
1.61085e+02 3.70189e-02 3.70171e-02 3.70189e-02
1.62062e+02 3.71359e-02 3.74101e-02 3.71359e-02
1.63046e+02 3.72026e-02 3.77229e-02 3.72026e-02
1.64035e+02 3.72469e-02 3.79833e-02 3.72469e-02
1.65030e+02 3.72870e-02 3.82069e-02 3.72870e-02
1.66031e+02 3.73353e-02 3.84028e-02 3.73353e-02
1.67039e+02 3.74009e-02 3.85764e-02 3.74009e-02
1.68052e+02 3.74907e-02 3.87318e-02 3.74907e-02
1.69072e+02 3.76099e-02 3.88715e-02 3.76099e-02
1.70097e+02 3.77625e-02 3.89981e-02 3.77625e-02
1.71129e+02 3.79510e-02 3.91137e-02 3.79510e-02
1.72168e+02 3.81770e-02 3.92203e-02 3.81770e-02
1.73212e+02 3.84408e-02 3.93203e-02 3.84408e-02
1.74263e+02 3.87413e-02 3.94158e-02 3.87413e-02
1.75320e+02 3.90766e-02 3.95093e-02 3.90766e-02
1.76384e+02 3.94437e-02 3.96032e-02 3.94437e-02
1.77454e+02 3.98384e-02 3.96996e-02 3.98384e-02
1.78531e+02 4.02559e-02 3.98010e-02 4.02559e-02
1.79614e+02 4.06906e-02 3.99093e-02 4.06906e-02
1.80704e+02 4.11364e-02 4.00263e-02 4.11364e-02
1.81800e+02 4.15867e-02 4.01535e-02 4.15867e-02
1.82903e+02 4.20349e-02 4.02922e-02 4.20349e-02
1.84013e+02 4.24741e-02 4.04433e-02 4.24741e-02
1.85129e+02 4.28981e-02 4.06075e-02 4.28981e-02
1.86252e+02 4.33014e-02 4.07857e-02 4.33014e-02
1.87382e+02 4.36801e-02 4.09794e-02 4.36801e-02
1.88519e+02 4.40331e-02 4.11920e-02 4.40331e-02
1.89663e+02 4.43652e-02 4.14316e-02 4.43652e-02
1.90813e+02 4.46942e-02 4.17181e-02 4.46942e-02
1.91971e+02 4.50732e-02 4.21073e-02 4.50732e-02
1.93136e+02 4.56787e-02 4.27848e-02 4.56787e-02
1.94308e+02 4.73452e-02 4.46470e-02 4.73452e-02
1.95486e+02 5.56236e-02 5.38050e-02 5.56236e-02
1.96672e+02 4.86437e-02 4.68557e-02 4.86437e-02
1.97866e+02 4.50768e-02 4.30157e-02 4.50768e-02
1.99066e+02 4.43943e-02 4.24112e-02 4.43943e-02
2.00274e+02 4.41180e-02 4.22888e-02 4.41180e-02
2.01489e+02 4.39654e-02 4.23120e-02 4.39654e-02
2.02711e+02 4.39241e-02 4.24667e-02 4.39241e-02
2.03941e+02 4.40882e-02 4.29232e-02 4.40882e-02
2.05178e+02 4.45294e-02 4.40507e-02 4.45294e-02
2.06423e+02 4.41650e-02 4.44890e-02 4.41650e-02
2.07676e+02 4.31640e-02 4.32509e-02 4.31640e-02
2.08936e+02 4.27226e-02 4.24460e-02 4.27226e-02
2.10203e+02 4.25615e-02 4.20169e-02 4.25615e-02
2.11479e+02 4.25186e-02 4.17409e-02 4.25186e-02
2.12762e+02 4.25424e-02 4.15315e-02 4.25424e-02
2.14052e+02 4.26120e-02 4.13556e-02 4.26120e-02
2.15351e+02 4.27141e-02 4.11990e-02 4.27141e-02
2.16658e+02 4.28372e-02 4.10551e-02 4.28372e-02
2.17972e+02 4.29700e-02 4.09208e-02 4.29700e-02
2.19295e+02 4.31012e-02 4.07949e-02 4.31012e-02
2.20625e+02 4.32208e-02 4.06776e-02 4.32208e-02
2.21964e+02 4.33208e-02 4.05721e-02 4.33208e-02
2.23310e+02 4.33986e-02 4.04862e-02 4.33986e-02
2.24665e+02 4.34630e-02 4.04390e-02 4.34630e-02
2.26028e+02 4.35529e-02 4.04804e-02 4.35529e-02
2.27399e+02 4.37939e-02 4.07426e-02 4.37939e-02
2.28779e+02 4.29970e-02 3.96453e-02 4.29970e-02
2.30167e+02 4.06093e-02 3.72058e-02 4.06093e-02
2.31563e+02 4.09067e-02 3.78650e-02 4.09067e-02
2.32968e+02 4.07361e-02 3.79837e-02 4.07361e-02
2.34382e+02 4.03723e-02 3.79262e-02 4.03723e-02
2.35804e+02 3.99064e-02 3.77968e-02 3.99064e-02
2.37234e+02 3.93802e-02 3.76335e-02 3.93802e-02
2.38674e+02 3.88217e-02 3.74545e-02 3.88217e-02
2.40122e+02 3.82550e-02 3.72707e-02 3.82550e-02
2.41579e+02 3.77030e-02 3.70892e-02 3.77030e-02
2.43044e+02 3.71883e-02 3.69154e-02 3.71883e-02
2.44519e+02 3.67325e-02 3.67538e-02 3.67325e-02
2.46002e+02 3.63554e-02 3.66079e-02 3.63554e-02
2.47495e+02 3.60735e-02 3.64810e-02 3.60735e-02
2.48996e+02 3.58995e-02 3.63779e-02 3.58995e-02
2.50507e+02 3.58469e-02 3.63107e-02 3.58469e-02
2.52027e+02 3.59663e-02 3.63378e-02 3.59663e-02
2.53556e+02 3.68814e-02 3.71222e-02 3.68814e-02
2.55094e+02 3.82142e-02 3.84274e-02 3.82142e-02
2.56642e+02 3.66269e-02 3.65046e-02 3.66269e-02
2.58199e+02 3.66373e-02 3.62903e-02 3.66373e-02
2.59765e+02 3.67874e-02 3.62618e-02 3.67874e-02
2.61341e+02 3.69506e-02 3.63008e-02 3.69506e-02
2.62927e+02 3.70962e-02 3.63867e-02 3.70962e-02
2.64522e+02 3.72153e-02 3.65157e-02 3.72153e-02


==> nonsep_errors.txt <==
p rb pod l2 l2ext
0.00000e+00 8.37850e-04 5.95317e-04 8.04251e-04 2.58729e-05
2.00401e-03 8.34621e-04 5.92823e-04 7.49609e-04 2.53731e-05
4.00802e-03 8.31276e-04 5.90294e-04 6.96476e-04 2.45886e-05
6.01202e-03 8.27806e-04 5.87724e-04 6.44853e-04 2.35515e-05
8.01603e-03 8.24201e-04 5.85105e-04 5.94736e-04 2.22923e-05
1.00200e-02 8.20453e-04 5.82430e-04 5.46125e-04 2.08404e-05
1.20240e-02 8.16551e-04 5.79692e-04 4.99013e-04 1.92235e-05
1.40281e-02 8.12485e-04 5.76885e-04 4.53397e-04 1.74678e-05
1.60321e-02 8.08246e-04 5.74000e-04 4.09271e-04 1.55984e-05
1.80361e-02 8.03824e-04 5.71029e-04 3.66627e-04 1.36385e-05
2.00401e-02 7.99207e-04 5.67964e-04 3.25456e-04 1.16103e-05
2.20441e-02 7.94385e-04 5.64799e-04 2.85750e-04 9.53449e-06
2.40481e-02 7.89349e-04 5.61523e-04 2.47498e-04 7.43023e-06
2.60521e-02 7.84088e-04 5.58130e-04 2.10689e-04 5.31549e-06
2.80561e-02 7.78591e-04 5.54612e-04 1.75309e-04 3.20685e-06
3.00601e-02 7.72848e-04 5.50959e-04 1.41345e-04 1.11962e-06
3.20641e-02 7.66850e-04 5.47165e-04 1.08784e-04 -9.32187e-07
3.40681e-02 7.60586e-04 5.43221e-04 7.76084e-05 -2.93577e-06
3.60721e-02 7.54047e-04 5.39120e-04 4.78029e-05 -4.87954e-06
3.80762e-02 7.47224e-04 5.34855e-04 1.93500e-05 -6.75309e-06
4.00802e-02 7.40108e-04 5.30418e-04 -7.76847e-06 -8.54712e-06
4.20842e-02 7.32691e-04 5.25803e-04 -3.35715e-05 -1.02534e-05
4.40882e-02 7.24966e-04 5.21003e-04 -5.80788e-05 -1.18648e-05
4.60922e-02 7.16924e-04 5.16013e-04 -8.13110e-05 -1.33752e-05
4.80962e-02 7.08559e-04 5.10827e-04 -1.03289e-04 -1.47794e-05
5.01002e-02 6.99867e-04 5.05440e-04 -1.24035e-04 -1.60730e-05
5.21042e-02 6.90841e-04 4.99849e-04 -1.43572e-04 -1.72527e-05
5.41082e-02 6.81478e-04 4.94049e-04 -1.61921e-04 -1.83159e-05
5.61122e-02 6.71775e-04 4.88038e-04 -1.79108e-04 -1.92608e-05
5.81162e-02 6.61728e-04 4.81813e-04 -1.95156e-04 -2.00864e-05
6.01202e-02 6.51338e-04 4.75374e-04 -2.10089e-04 -2.07921e-05
6.21242e-02 6.40604e-04 4.68719e-04 -2.23933e-04 -2.13783e-05
6.41283e-02 6.29526e-04 4.61849e-04 -2.36712e-04 -2.18459e-05
6.61323e-02 6.18107e-04 4.54765e-04 -2.48453e-04 -2.21963e-05
6.81363e-02 6.06351e-04 4.47469e-04 -2.59180e-04 -2.24313e-05
7.01403e-02 5.94261e-04 4.39964e-04 -2.68921e-04 -2.25533e-05
7.21443e-02 5.81843e-04 4.32255e-04 -2.77701e-04 -2.25653e-05
7.41483e-02 5.69106e-04 4.24346e-04 -2.85547e-04 -2.24702e-05
7.61523e-02 5.56056e-04 4.16243e-04 -2.92485e-04 -2.22718e-05
7.81563e-02 5.42705e-04 4.07953e-04 -2.98541e-04 -2.19739e-05
8.01603e-02 5.29062e-04 3.99484e-04 -3.03743e-04 -2.15805e-05
8.21643e-02 5.15142e-04 3.90846e-04 -3.08117e-04 -2.10961e-05
8.41683e-02 5.00957e-04 3.82048e-04 -3.11689e-04 -2.05252e-05
8.61723e-02 4.86524e-04 3.73102e-04 -3.14487e-04 -1.98725e-05
8.81764e-02 4.71859e-04 3.64020e-04 -3.16535e-04 -1.91430e-05
9.01804e-02 4.56980e-04 3.54814e-04 -3.17861e-04 -1.83417e-05
9.21844e-02 4.41906e-04 3.45499e-04 -3.18491e-04 -1.74735e-05
9.41884e-02 4.26659e-04 3.36090e-04 -3.18450e-04 -1.65437e-05
9.61924e-02 4.11261e-04 3.26602e-04 -3.17765e-04 -1.55575e-05
9.81964e-02 3.95735e-04 3.17053e-04 -3.16460e-04 -1.45200e-05
1.00200e-01 3.80105e-04 3.07460e-04 -3.14562e-04 -1.34364e-05
1.02204e-01 3.64398e-04 2.97841e-04 -3.12094e-04 -1.23120e-05
1.04208e-01 3.48641e-04 2.88216e-04 -3.09082e-04 -1.11517e-05
1.06212e-01 3.32860e-04 2.78605e-04 -3.05551e-04 -9.96072e-06
1.08216e-01 3.17086e-04 2.69027e-04 -3.01523e-04 -8.74397e-06
1.10220e-01 3.01347e-04 2.59505e-04 -2.97023e-04 -7.50633e-06
1.12224e-01 2.85675e-04 2.50058e-04 -2.92075e-04 -6.25261e-06
1.14228e-01 2.70101e-04 2.40710e-04 -2.86700e-04 -4.98745e-06
1.16232e-01 2.54657e-04 2.31482e-04 -2.80923e-04 -3.71541e-06
1.18236e-01 2.39375e-04 2.22398e-04 -2.74764e-04 -2.44087e-06
1.20240e-01 2.24288e-04 2.13479e-04 -2.68247e-04 -1.16810e-06
1.22244e-01 2.09429e-04 2.04749e-04 -2.61392e-04 9.88046e-08
1.24248e-01 1.94832e-04 1.96231e-04 -2.54220e-04 1.35589e-06
1.26253e-01 1.80530e-04 1.87947e-04 -2.46752e-04 2.59937e-06
1.28257e-01 1.66557e-04 1.79920e-04 -2.39009e-04 3.82564e-06
1.30261e-01 1.52945e-04 1.72173e-04 -2.31009e-04 5.03124e-06
1.32265e-01 1.39727e-04 1.64727e-04 -2.22773e-04 6.21293e-06
1.34269e-01 1.26936e-04 1.57605e-04 -2.14319e-04 7.36759e-06
1.36273e-01 1.14604e-04 1.50828e-04 -2.05666e-04 8.49232e-06
1.38277e-01 1.02761e-04 1.44417e-04 -1.96831e-04 9.58440e-06
1.40281e-01 9.14379e-05 1.38390e-04 -1.87833e-04 1.06413e-05
1.42285e-01 8.06638e-05 1.32768e-04 -1.78688e-04 1.16605e-05
1.44289e-01 7.04664e-05 1.27570e-04 -1.69414e-04 1.26400e-05
1.46293e-01 6.08725e-05 1.22811e-04 -1.60026e-04 1.35777e-05
1.48297e-01 5.19073e-05 1.18510e-04 -1.50541e-04 1.44718e-05
1.50301e-01 4.35946e-05 1.14680e-04 -1.40973e-04 1.53205e-05
1.52305e-01 3.59561e-05 1.11337e-04 -1.31338e-04 1.61224e-05
1.54309e-01 2.90121e-05 1.08493e-04 -1.21650e-04 1.68762e-05
1.56313e-01 2.27808e-05 1.06160e-04 -1.11924e-04 1.75808e-05
1.58317e-01 1.72782e-05 1.04347e-04 -1.02172e-04 1.82350e-05
1.60321e-01 1.25184e-05 1.03064e-04 -9.24094e-05 1.88381e-05
1.62325e-01 8.51285e-06 1.02319e-04 -8.26477e-05 1.93893e-05
1.64329e-01 5.27097e-06 1.02116e-04 -7.28997e-05 1.98882e-05
1.66333e-01 2.79955e-06 1.02460e-04 -6.31773e-05 2.03344e-05
1.68337e-01 1.10288e-06 1.03353e-04 -5.34921e-05 2.07275e-05
1.70341e-01 1.82657e-07 1.04797e-04 -4.38555e-05 2.10675e-05
1.72345e-01 3.78972e-08 1.06790e-04 -3.42782e-05 2.13544e-05
1.74349e-01 6.64935e-07 1.09330e-04 -2.47707e-05 2.15884e-05
1.76353e-01 2.05736e-06 1.12414e-04 -1.53429e-05 2.17697e-05
1.78357e-01 4.20602e-06 1.16034e-04 -6.00456e-06 2.18987e-05
1.80361e-01 7.09898e-06 1.20184e-04 3.23507e-06 2.19759e-05
1.82365e-01 1.07216e-05 1.24854e-04 1.23671e-05 2.20018e-05
1.84369e-01 1.50564e-05 1.30034e-04 2.13830e-05 2.19774e-05
1.86373e-01 2.00832e-05 1.35711e-04 3.02745e-05 2.19032e-05
1.88377e-01 2.57794e-05 1.41870e-04 3.90339e-05 2.17802e-05
1.90381e-01 3.21194e-05 1.48496e-04 4.76537e-05 2.16095e-05
1.92385e-01 3.90754e-05 1.55571e-04 5.61267e-05 2.13920e-05
1.94389e-01 4.66170e-05 1.63077e-04 6.44462e-05 2.11290e-05
1.96393e-01 5.47114e-05 1.70994e-04 7.26057e-05 2.08216e-05
1.98397e-01 6.33237e-05 1.79299e-04 8.05992e-05 2.04711e-05
2.00401e-01 7.24168e-05 1.87971e-04 8.84207e-05 2.00790e-05
2.02405e-01 8.19516e-05 1.96984e-04 9.60649e-05 1.96465e-05
2.04409e-01 9.18873e-05 2.06314e-04 1.03526e-04 1.91751e-05
2.06413e-01 1.02181e-04 2.15934e-04 1.10801e-04 1.86665e-05
2.08417e-01 1.12789e-04 2.25817e-04 1.17883e-04 1.81220e-05
2.10421e-01 1.23666e-04 2.35935e-04 1.24769e-04 1.75434e-05
2.12425e-01 1.34765e-04 2.46258e-04 1.31454e-04 1.69323e-05
2.14429e-01 1.46038e-04 2.56758e-04 1.37936e-04 1.62902e-05
2.16433e-01 1.57437e-04 2.67403e-04 1.44210e-04 1.56190e-05
2.18437e-01 1.68914e-04 2.78163e-04 1.50274e-04 1.49203e-05
2.20441e-01 1.80418e-04 2.89007e-04 1.56124e-04 1.41959e-05
2.22445e-01 1.91901e-04 2.99903e-04 1.61758e-04 1.34475e-05
2.24449e-01 2.03314e-04 3.10821e-04 1.67174e-04 1.26768e-05
2.26453e-01 2.14606e-04 3.21727e-04 1.72369e-04 1.18857e-05
2.28457e-01 2.25729e-04 3.32591e-04 1.77341e-04 1.10760e-05
2.30461e-01 2.36637e-04 3.43382e-04 1.82090e-04 1.02493e-05
2.32465e-01 2.47280e-04 3.54067e-04 1.86613e-04 9.40758e-06
2.34469e-01 2.57614e-04 3.64617e-04 1.90909e-04 8.55248e-06
2.36473e-01 2.67594e-04 3.75000e-04 1.94978e-04 7.68581e-06
2.38477e-01 2.77177e-04 3.85188e-04 1.98818e-04 6.80931e-06
2.40481e-01 2.86321e-04 3.95150e-04 2.02429e-04 5.92474e-06
2.42485e-01 2.94986e-04 4.04860e-04 2.05811e-04 5.03382e-06
2.44489e-01 3.03137e-04 4.14289e-04 2.08963e-04 4.13824e-06
2.46493e-01 3.10736e-04 4.23410e-04 2.11886e-04 3.23971e-06
2.48497e-01 3.17751e-04 4.32199e-04 2.14580e-04 2.33988e-06
2.50501e-01 3.24153e-04 4.40631e-04 2.17045e-04 1.44039e-06
2.52505e-01 3.29912e-04 4.48682e-04 2.19282e-04 5.42838e-07
2.54509e-01 3.35005e-04 4.56331e-04 2.21292e-04 -3.51186e-07
2.56513e-01 3.39408e-04 4.63557e-04 2.23075e-04 -1.24014e-06
2.58517e-01 3.43104e-04 4.70342e-04 2.24634e-04 -2.12251e-06
2.60521e-01 3.46076e-04 4.76666e-04 2.25969e-04 -2.99682e-06
2.62525e-01 3.48311e-04 4.82514e-04 2.27081e-04 -3.86162e-06
2.64529e-01 3.49800e-04 4.87872e-04 2.27973e-04 -4.71552e-06
2.66533e-01 3.50536e-04 4.92725e-04 2.28645e-04 -5.55716e-06
2.68537e-01 3.50516e-04 4.97063e-04 2.29101e-04 -6.38521e-06
2.70541e-01 3.49740e-04 5.00876e-04 2.29342e-04 -7.19839e-06
2.72545e-01 3.48211e-04 5.04154e-04 2.29369e-04 -7.99547e-06
2.74549e-01 3.45937e-04 5.06892e-04 2.29187e-04 -8.77526e-06
2.76553e-01 3.42927e-04 5.09085e-04 2.28796e-04 -9.53661e-06
2.78557e-01 3.39194e-04 5.10730e-04 2.28200e-04 -1.02784e-05
2.80561e-01 3.34754e-04 5.11824e-04 2.27400e-04 -1.09997e-05
2.82565e-01 3.29627e-04 5.12369e-04 2.26401e-04 -1.16993e-05
2.84569e-01 3.23835e-04 5.12366e-04 2.25205e-04 -1.23764e-05
2.86573e-01 3.17403e-04 5.11819e-04 2.23815e-04 -1.30300e-05
2.88577e-01 3.10359e-04 5.10732e-04 2.22234e-04 -1.36593e-05
2.90581e-01 3.02733e-04 5.09113e-04 2.20465e-04 -1.42635e-05
2.92585e-01 2.94559e-04 5.06969e-04 2.18511e-04 -1.48419e-05
2.94589e-01 2.85871e-04 5.04312e-04 2.16377e-04 -1.53936e-05
2.96593e-01 2.76708e-04 5.01152e-04 2.14065e-04 -1.59181e-05
2.98597e-01 2.67109e-04 4.97501e-04 2.11579e-04 -1.64147e-05
3.00601e-01 2.57116e-04 4.93375e-04 2.08922e-04 -1.68830e-05
3.02605e-01 2.46771e-04 4.88788e-04 2.06099e-04 -1.73223e-05
3.04609e-01 2.36120e-04 4.83759e-04 2.03114e-04 -1.77322e-05
3.06613e-01 2.25209e-04 4.78304e-04 1.99969e-04 -1.81124e-05
3.08617e-01 2.14084e-04 4.72443e-04 1.96669e-04 -1.84624e-05
3.10621e-01 2.02795e-04 4.66196e-04 1.93218e-04 -1.87819e-05
3.12625e-01 1.91389e-04 4.59585e-04 1.89620e-04 -1.90708e-05
3.14629e-01 1.79915e-04 4.52633e-04 1.85880e-04 -1.93287e-05
3.16633e-01 1.68424e-04 4.45361e-04 1.82000e-04 -1.95556e-05
3.18637e-01 1.56964e-04 4.37796e-04 1.77987e-04 -1.97512e-05
3.20641e-01 1.45586e-04 4.29960e-04 1.73842e-04 -1.99156e-05
3.22645e-01 1.34338e-04 4.21879e-04 1.69572e-04 -2.00487e-05
3.24649e-01 1.23267e-04 4.13580e-04 1.65180e-04 -2.01505e-05
3.26653e-01 1.12423e-04 4.05089e-04 1.60671e-04 -2.02211e-05
3.28657e-01 1.01851e-04 3.96433e-04 1.56049e-04 -2.02606e-05
3.30661e-01 9.15967e-05 3.87637e-04 1.51319e-04 -2.02692e-05
3.32665e-01 8.17037e-05 3.78731e-04 1.46484e-04 -2.02470e-05
3.34669e-01 7.22143e-05 3.69741e-04 1.41550e-04 -2.01943e-05
3.36673e-01 6.31690e-05 3.60695e-04 1.36521e-04 -2.01114e-05
3.38677e-01 5.46060e-05 3.51619e-04 1.31402e-04 -1.99985e-05
3.40681e-01 4.65617e-05 3.42542e-04 1.26196e-04 -1.98562e-05
3.42685e-01 3.90699e-05 3.33490e-04 1.20909e-04 -1.96846e-05
3.44689e-01 3.21622e-05 3.24490e-04 1.15545e-04 -1.94843e-05
3.46693e-01 2.58672e-05 3.15568e-04 1.10108e-04 -1.92558e-05
3.48697e-01 2.02111e-05 3.06751e-04 1.04604e-04 -1.89995e-05
3.50701e-01 1.52171e-05 2.98063e-04 9.90366e-05 -1.87160e-05
3.52705e-01 1.09056e-05 2.89529e-04 9.34103e-05 -1.84058e-05
3.54709e-01 7.29366e-06 2.81174e-04 8.77300e-05 -1.80696e-05
3.56713e-01 4.39546e-06 2.73020e-04 8.20000e-05 -1.77080e-05
3.58717e-01 2.22190e-06 2.65090e-04 7.62250e-05 -1.73215e-05
3.60721e-01 7.80686e-07 2.57405e-04 7.04095e-05 -1.69110e-05
3.62725e-01 7.62242e-08 2.49986e-04 6.45580e-05 -1.64772e-05
3.64729e-01 1.09660e-07 2.42853e-04 5.86750e-05 -1.60207e-05
3.66733e-01 8.78851e-07 2.36024e-04 5.27649e-05 -1.55423e-05
3.68737e-01 2.37838e-06 2.29517e-04 4.68323e-05 -1.50428e-05
3.70741e-01 4.59959e-06 2.23347e-04 4.08816e-05 -1.45231e-05
3.72745e-01 7.53061e-06 2.17530e-04 3.49172e-05 -1.39839e-05
3.74749e-01 1.11564e-05 2.12079e-04 2.89435e-05 -1.34261e-05
3.76754e-01 1.54590e-05 2.07006e-04 2.29648e-05 -1.28506e-05
3.78758e-01 2.04172e-05 2.02324e-04 1.69856e-05 -1.22582e-05
3.80762e-01 2.60070e-05 1.98041e-04 1.10100e-05 -1.16499e-05
3.82766e-01 3.22018e-05 1.94166e-04 5.04242e-06 -1.10265e-05
3.84770e-01 3.89721e-05 1.90706e-04 -9.12993e-07 -1.03890e-05
3.86774e-01 4.62859e-05 1.87666e-04 -6.85202e-06 -9.73835e-06
3.88778e-01 5.41090e-05 1.85051e-04 -1.27705e-05 -9.07545e-06
3.90782e-01 6.24047e-05 1.82864e-04 -1.86643e-05 -8.40128e-06
3.92786e-01 7.11346e-05 1.81105e-04 -2.45295e-05 -7.71680e-06
3.94790e-01 8.02582e-05 1.79776e-04 -3.03618e-05 -7.02299e-06
3.96794e-01 8.97332e-05 1.78873e-04 -3.61575e-05 -6.32083e-06
3.98798e-01 9.95160e-05 1.78395e-04 -4.19125e-05 -5.61129e-06
4.00802e-01 1.09562e-04 1.78336e-04 -4.76230e-05 -4.89538e-06
4.02806e-01 1.19824e-04 1.78692e-04 -5.32852e-05 -4.17406e-06
4.04810e-01 1.30256e-04 1.79456e-04 -5.88952e-05 -3.44835e-06
4.06814e-01 1.40810e-04 1.80619e-04 -6.44494e-05 -2.71922e-06
4.08818e-01 1.51439e-04 1.82172e-04 -6.99440e-05 -1.98767e-06
4.10822e-01 1.62092e-04 1.84105e-04 -7.53756e-05 -1.25469e-06
4.12826e-01 1.72723e-04 1.86404e-04 -8.07405e-05 -5.21251e-07
4.14830e-01 1.83283e-04 1.89058e-04 -8.60353e-05 2.11660e-07
4.16834e-01 1.93723e-04 1.92052e-04 -9.12564e-05 9.43071e-07
4.18838e-01 2.03997e-04 1.95370e-04 -9.64007e-05 1.67202e-06
4.20842e-01 2.14057e-04 1.98998e-04 -1.01465e-04 2.39754e-06
4.22846e-01 2.23859e-04 2.02918e-04 -1.06445e-04 3.11868e-06
4.24850e-01 2.33358e-04 2.07112e-04 -1.11339e-04 3.83451e-06
4.26854e-01 2.42511e-04 2.11561e-04 -1.16143e-04 4.54409e-06
4.28858e-01 2.51276e-04 2.16246e-04 -1.20855e-04 5.24652e-06
4.30862e-01 2.59614e-04 2.21147e-04 -1.25470e-04 5.94087e-06
4.32866e-01 2.67488e-04 2.26244e-04 -1.29987e-04 6.62627e-06
4.34870e-01 2.74860e-04 2.31514e-04 -1.34403e-04 7.30184e-06
4.36874e-01 2.81698e-04 2.36937e-04 -1.38714e-04 7.96671e-06
4.38878e-01 2.87971e-04 2.42491e-04 -1.42919e-04 8.62005e-06
4.40882e-01 2.93650e-04 2.48152e-04 -1.47014e-04 9.26102e-06
4.42886e-01 2.98709e-04 2.53900e-04 -1.50997e-04 9.88881e-06
4.44890e-01 3.03125e-04 2.59711e-04 -1.54865e-04 1.05026e-05
4.46894e-01 3.06877e-04 2.65562e-04 -1.58617e-04 1.11018e-05
4.48898e-01 3.09948e-04 2.71430e-04 -1.62250e-04 1.16854e-05
4.50902e-01 3.12322e-04 2.77294e-04 -1.65761e-04 1.22528e-05
4.52906e-01 3.13990e-04 2.83131e-04 -1.69149e-04 1.28033e-05
4.54910e-01 3.14941e-04 2.88917e-04 -1.72411e-04 1.33362e-05
4.56914e-01 3.15171e-04 2.94632e-04 -1.75546e-04 1.38508e-05
4.58918e-01 3.14678e-04 3.00254e-04 -1.78551e-04 1.43466e-05
4.60922e-01 3.13463e-04 3.05762e-04 -1.81425e-04 1.48228e-05
4.62926e-01 3.11529e-04 3.11135e-04 -1.84167e-04 1.52789e-05
4.64930e-01 3.08884e-04 3.16353e-04 -1.86773e-04 1.57144e-05
4.66934e-01 3.05539e-04 3.21397e-04 -1.89244e-04 1.61288e-05
4.68938e-01 3.01508e-04 3.26247e-04 -1.91577e-04 1.65214e-05
4.70942e-01 2.96806e-04 3.30887e-04 -1.93771e-04 1.68918e-05
4.72946e-01 2.91454e-04 3.35299e-04 -1.95824e-04 1.72396e-05
4.74950e-01 2.85474e-04 3.39467e-04 -1.97736e-04 1.75644e-05
4.76954e-01 2.78891e-04 3.43375e-04 -1.99506e-04 1.78657e-05
4.78958e-01 2.71734e-04 3.47010e-04 -2.01131e-04 1.81432e-05
4.80962e-01 2.64033e-04 3.50358e-04 -2.02612e-04 1.83966e-05
4.82966e-01 2.55823e-04 3.53406e-04 -2.03948e-04 1.86255e-05
4.84970e-01 2.47137e-04 3.56145e-04 -2.05137e-04 1.88297e-05
4.86974e-01 2.38016e-04 3.58563e-04 -2.06179e-04 1.90089e-05
4.88978e-01 2.28498e-04 3.60652e-04 -2.07073e-04 1.91629e-05
4.90982e-01 2.18627e-04 3.62405e-04 -2.07819e-04 1.92915e-05
4.92986e-01 2.08446e-04 3.63815e-04 -2.08416e-04 1.93946e-05
4.94990e-01 1.98001e-04 3.64876e-04 -2.08864e-04 1.94721e-05
4.96994e-01 1.87340e-04 3.65586e-04 -2.09163e-04 1.95237e-05
4.98998e-01 1.76511e-04 3.65942e-04 -2.09313e-04 1.95496e-05
5.01002e-01 1.65565e-04 3.65942e-04 -2.09313e-04 1.95496e-05
5.03006e-01 1.54553e-04 3.65586e-04 -2.09163e-04 1.95237e-05
5.05010e-01 1.43526e-04 3.64876e-04 -2.08864e-04 1.94721e-05
5.07014e-01 1.32537e-04 3.63815e-04 -2.08416e-04 1.93946e-05
5.09018e-01 1.21639e-04 3.62405e-04 -2.07819e-04 1.92915e-05
5.11022e-01 1.10887e-04 3.60652e-04 -2.07073e-04 1.91629e-05
5.13026e-01 1.00333e-04 3.58563e-04 -2.06179e-04 1.90089e-05
5.15030e-01 9.00311e-05 3.56145e-04 -2.05137e-04 1.88297e-05
5.17034e-01 8.00347e-05 3.53406e-04 -2.03948e-04 1.86255e-05
5.19038e-01 7.03967e-05 3.50358e-04 -2.02612e-04 1.83966e-05
5.21042e-01 6.11695e-05 3.47010e-04 -2.01131e-04 1.81432e-05
5.23046e-01 5.24047e-05 3.43375e-04 -1.99506e-04 1.78657e-05
5.25050e-01 4.41530e-05 3.39467e-04 -1.97736e-04 1.75644e-05
5.27054e-01 3.64640e-05 3.35299e-04 -1.95824e-04 1.72396e-05
5.29058e-01 2.93861e-05 3.30887e-04 -1.93771e-04 1.68918e-05
5.31062e-01 2.29660e-05 3.26247e-04 -1.91577e-04 1.65214e-05
5.33066e-01 1.72491e-05 3.21397e-04 -1.89244e-04 1.61288e-05
5.35070e-01 1.22790e-05 3.16353e-04 -1.86773e-04 1.57144e-05
5.37074e-01 8.09738e-06 3.11135e-04 -1.84167e-04 1.52789e-05
5.39078e-01 4.74386e-06 3.05762e-04 -1.81425e-04 1.48228e-05
5.41082e-01 2.25601e-06 3.00254e-04 -1.78551e-04 1.43466e-05
5.43086e-01 6.69092e-07 2.94632e-04 -1.75546e-04 1.38508e-05
5.45090e-01 1.59993e-08 2.88917e-04 -1.72411e-04 1.33362e-05
5.47094e-01 3.27137e-07 2.83131e-04 -1.69149e-04 1.28033e-05
5.49098e-01 1.63033e-06 2.77294e-04 -1.65761e-04 1.22528e-05
5.51102e-01 3.95073e-06 2.71430e-04 -1.62250e-04 1.16854e-05
5.53106e-01 7.31073e-06 2.65562e-04 -1.58617e-04 1.11018e-05
5.55110e-01 1.17299e-05 2.59711e-04 -1.54865e-04 1.05026e-05
5.57114e-01 1.72250e-05 2.53900e-04 -1.50997e-04 9.88881e-06
5.59118e-01 2.38097e-05 2.48152e-04 -1.47014e-04 9.26102e-06
5.61122e-01 3.14948e-05 2.42491e-04 -1.42919e-04 8.62005e-06
5.63126e-01 4.02881e-05 2.36937e-04 -1.38714e-04 7.96671e-06
5.65130e-01 5.01943e-05 2.31514e-04 -1.34403e-04 7.30184e-06
5.67134e-01 6.12151e-05 2.26244e-04 -1.29987e-04 6.62627e-06
5.69138e-01 7.33490e-05 2.21147e-04 -1.25470e-04 5.94087e-06
5.71142e-01 8.65917e-05 2.16246e-04 -1.20855e-04 5.24652e-06
5.73146e-01 1.00936e-04 2.11561e-04 -1.16143e-04 4.54409e-06
5.75150e-01 1.16370e-04 2.07112e-04 -1.11339e-04 3.83451e-06
5.77154e-01 1.32882e-04 2.02918e-04 -1.06445e-04 3.11868e-06
5.79158e-01 1.50454e-04 1.98998e-04 -1.01465e-04 2.39754e-06
5.81162e-01 1.69068e-04 1.95370e-04 -9.64007e-05 1.67202e-06
5.83166e-01 1.88701e-04 1.92052e-04 -9.12564e-05 9.43071e-07
5.85170e-01 2.09328e-04 1.89058e-04 -8.60353e-05 2.11660e-07
5.87174e-01 2.30921e-04 1.86404e-04 -8.07405e-05 -5.21251e-07
5.89178e-01 2.53450e-04 1.84105e-04 -7.53756e-05 -1.25469e-06
5.91182e-01 2.76882e-04 1.82172e-04 -6.99440e-05 -1.98767e-06
5.93186e-01 3.01181e-04 1.80619e-04 -6.44494e-05 -2.71922e-06
5.95190e-01 3.26309e-04 1.79456e-04 -5.88952e-05 -3.44835e-06
5.97194e-01 3.52226e-04 1.78692e-04 -5.32852e-05 -4.17406e-06
5.99198e-01 3.78890e-04 1.78336e-04 -4.76230e-05 -4.89538e-06
6.01202e-01 4.06257e-04 1.78395e-04 -4.19125e-05 -5.61129e-06
6.03206e-01 4.34280e-04 1.78873e-04 -3.61575e-05 -6.32083e-06
6.05210e-01 4.62910e-04 1.79776e-04 -3.03618e-05 -7.02299e-06
6.07214e-01 4.92097e-04 1.81105e-04 -2.45295e-05 -7.71680e-06
6.09218e-01 5.21791e-04 1.82864e-04 -1.86643e-05 -8.40128e-06
6.11222e-01 5.51938e-04 1.85051e-04 -1.27705e-05 -9.07545e-06
6.13226e-01 5.82483e-04 1.87666e-04 -6.85202e-06 -9.73835e-06
6.15230e-01 6.13372e-04 1.90706e-04 -9.12993e-07 -1.03890e-05
6.17234e-01 6.44546e-04 1.94166e-04 5.04242e-06 -1.10265e-05
6.19238e-01 6.75949e-04 1.98041e-04 1.10100e-05 -1.16499e-05
6.21242e-01 7.07522e-04 2.02324e-04 1.69856e-05 -1.22582e-05
6.23246e-01 7.39207e-04 2.07006e-04 2.29648e-05 -1.28506e-05
6.25251e-01 7.70942e-04 2.12079e-04 2.89435e-05 -1.34261e-05
6.27255e-01 8.02669e-04 2.17530e-04 3.49172e-05 -1.39839e-05
6.29259e-01 8.34327e-04 2.23347e-04 4.08816e-05 -1.45231e-05
6.31263e-01 8.65855e-04 2.29517e-04 4.68323e-05 -1.50428e-05
6.33267e-01 8.97193e-04 2.36024e-04 5.27649e-05 -1.55423e-05
6.35271e-01 9.28282e-04 2.42853e-04 5.86750e-05 -1.60207e-05
6.37275e-01 9.59060e-04 2.49986e-04 6.45580e-05 -1.64772e-05
6.39279e-01 9.89469e-04 2.57405e-04 7.04095e-05 -1.69110e-05
6.41283e-01 1.01945e-03 2.65090e-04 7.62250e-05 -1.73215e-05
6.43287e-01 1.04894e-03 2.73020e-04 8.20000e-05 -1.77080e-05
6.45291e-01 1.07789e-03 2.81174e-04 8.77300e-05 -1.80696e-05
6.47295e-01 1.10624e-03 2.89529e-04 9.34103e-05 -1.84058e-05
6.49299e-01 1.13393e-03 2.98063e-04 9.90366e-05 -1.87160e-05
6.51303e-01 1.16091e-03 3.06751e-04 1.04604e-04 -1.89995e-05
6.53307e-01 1.18712e-03 3.15568e-04 1.10108e-04 -1.92558e-05
6.55311e-01 1.21252e-03 3.24490e-04 1.15545e-04 -1.94843e-05
6.57315e-01 1.23706e-03 3.33490e-04 1.20909e-04 -1.96846e-05
6.59319e-01 1.26068e-03 3.42542e-04 1.26196e-04 -1.98562e-05
6.61323e-01 1.28334e-03 3.51619e-04 1.31402e-04 -1.99985e-05
6.63327e-01 1.30499e-03 3.60695e-04 1.36521e-04 -2.01114e-05
6.65331e-01 1.32559e-03 3.69741e-04 1.41550e-04 -2.01943e-05
6.67335e-01 1.34510e-03 3.78731e-04 1.46484e-04 -2.02470e-05
6.69339e-01 1.36349e-03 3.87637e-04 1.51319e-04 -2.02692e-05
6.71343e-01 1.38070e-03 3.96433e-04 1.56049e-04 -2.02606e-05
6.73347e-01 1.39672e-03 4.05089e-04 1.60671e-04 -2.02211e-05
6.75351e-01 1.41150e-03 4.13580e-04 1.65180e-04 -2.01505e-05
6.77355e-01 1.42502e-03 4.21879e-04 1.69572e-04 -2.00487e-05
6.79359e-01 1.43725e-03 4.29960e-04 1.73842e-04 -1.99156e-05
6.81363e-01 1.44817e-03 4.37796e-04 1.77987e-04 -1.97512e-05
6.83367e-01 1.45775e-03 4.45361e-04 1.82000e-04 -1.95556e-05
6.85371e-01 1.46597e-03 4.52633e-04 1.85880e-04 -1.93287e-05
6.87375e-01 1.47282e-03 4.59585e-04 1.89620e-04 -1.90708e-05
6.89379e-01 1.47828e-03 4.66196e-04 1.93218e-04 -1.87819e-05
6.91383e-01 1.48234e-03 4.72443e-04 1.96669e-04 -1.84624e-05
6.93387e-01 1.48499e-03 4.78304e-04 1.99969e-04 -1.81124e-05
6.95391e-01 1.48623e-03 4.83759e-04 2.03114e-04 -1.77322e-05
6.97395e-01 1.48605e-03 4.88788e-04 2.06099e-04 -1.73223e-05
6.99399e-01 1.48446e-03 4.93375e-04 2.08922e-04 -1.68830e-05
7.01403e-01 1.48145e-03 4.97501e-04 2.11579e-04 -1.64147e-05
7.03407e-01 1.47704e-03 5.01152e-04 2.14065e-04 -1.59181e-05
7.05411e-01 1.47122e-03 5.04312e-04 2.16377e-04 -1.53936e-05
7.07415e-01 1.46402e-03 5.06969e-04 2.18511e-04 -1.48419e-05
7.09419e-01 1.45544e-03 5.09113e-04 2.20465e-04 -1.42635e-05
7.11423e-01 1.44551e-03 5.10732e-04 2.22234e-04 -1.36593e-05
7.13427e-01 1.43423e-03 5.11819e-04 2.23815e-04 -1.30300e-05
7.15431e-01 1.42165e-03 5.12366e-04 2.25205e-04 -1.23764e-05
7.17435e-01 1.40777e-03 5.12369e-04 2.26401e-04 -1.16993e-05
7.19439e-01 1.39263e-03 5.11824e-04 2.27400e-04 -1.09997e-05
7.21443e-01 1.37626e-03 5.10730e-04 2.28200e-04 -1.02784e-05
7.23447e-01 1.35869e-03 5.09085e-04 2.28796e-04 -9.53661e-06
7.25451e-01 1.33996e-03 5.06892e-04 2.29187e-04 -8.77526e-06
7.27455e-01 1.32011e-03 5.04154e-04 2.29369e-04 -7.99547e-06
7.29459e-01 1.29916e-03 5.00876e-04 2.29342e-04 -7.19839e-06
7.31463e-01 1.27718e-03 4.97063e-04 2.29101e-04 -6.38521e-06
7.33467e-01 1.25420e-03 4.92725e-04 2.28645e-04 -5.55716e-06
7.35471e-01 1.23026e-03 4.87872e-04 2.27973e-04 -4.71552e-06
7.37475e-01 1.20543e-03 4.82514e-04 2.27081e-04 -3.86162e-06
7.39479e-01 1.17974e-03 4.76666e-04 2.25969e-04 -2.99682e-06
7.41483e-01 1.15325e-03 4.70342e-04 2.24634e-04 -2.12251e-06
7.43487e-01 1.12601e-03 4.63557e-04 2.23075e-04 -1.24014e-06
7.45491e-01 1.09808e-03 4.56331e-04 2.21292e-04 -3.51186e-07
7.47495e-01 1.06951e-03 4.48682e-04 2.19282e-04 5.42838e-07
7.49499e-01 1.04037e-03 4.40631e-04 2.17045e-04 1.44039e-06
7.51503e-01 1.01070e-03 4.32199e-04 2.14580e-04 2.33988e-06
7.53507e-01 9.80576e-04 4.23410e-04 2.11886e-04 3.23971e-06
7.55511e-01 9.50050e-04 4.14289e-04 2.08963e-04 4.13824e-06
7.57515e-01 9.19182e-04 4.04860e-04 2.05811e-04 5.03382e-06
7.59519e-01 8.88036e-04 3.95150e-04 2.02429e-04 5.92474e-06
7.61523e-01 8.56673e-04 3.85188e-04 1.98818e-04 6.80931e-06
7.63527e-01 8.25153e-04 3.75000e-04 1.94978e-04 7.68581e-06
7.65531e-01 7.93539e-04 3.64617e-04 1.90909e-04 8.55248e-06
7.67535e-01 7.61892e-04 3.54067e-04 1.86613e-04 9.40758e-06
7.69539e-01 7.30272e-04 3.43382e-04 1.82090e-04 1.02493e-05
7.71543e-01 6.98740e-04 3.32591e-04 1.77341e-04 1.10760e-05
7.73547e-01 6.67356e-04 3.21727e-04 1.72369e-04 1.18857e-05
7.75551e-01 6.36178e-04 3.10821e-04 1.67174e-04 1.26768e-05
7.77555e-01 6.05265e-04 2.99903e-04 1.61758e-04 1.34475e-05
7.79559e-01 5.74674e-04 2.89007e-04 1.56124e-04 1.41959e-05
7.81563e-01 5.44459e-04 2.78163e-04 1.50274e-04 1.49203e-05
7.83567e-01 5.14675e-04 2.67403e-04 1.44210e-04 1.56190e-05
7.85571e-01 4.85374e-04 2.56758e-04 1.37936e-04 1.62902e-05
7.87575e-01 4.56608e-04 2.46258e-04 1.31454e-04 1.69323e-05
7.89579e-01 4.28425e-04 2.35935e-04 1.24769e-04 1.75434e-05
7.91583e-01 4.00872e-04 2.25817e-04 1.17883e-04 1.81220e-05
7.93587e-01 3.73995e-04 2.15934e-04 1.10801e-04 1.86665e-05
7.95591e-01 3.47836e-04 2.06314e-04 1.03526e-04 1.91751e-05
7.97595e-01 3.22436e-04 1.96984e-04 9.60649e-05 1.96465e-05
7.99599e-01 2.97833e-04 1.87971e-04 8.84207e-05 2.00790e-05
8.01603e-01 2.74063e-04 1.79299e-04 8.05992e-05 2.04711e-05
8.03607e-01 2.51160e-04 1.70994e-04 7.26057e-05 2.08216e-05
8.05611e-01 2.29153e-04 1.63077e-04 6.44462e-05 2.11290e-05
8.07615e-01 2.08072e-04 1.55571e-04 5.61267e-05 2.13920e-05
8.09619e-01 1.87941e-04 1.48496e-04 4.76537e-05 2.16095e-05
8.11623e-01 1.68784e-04 1.41870e-04 3.90339e-05 2.17802e-05
8.13627e-01 1.50620e-04 1.35711e-04 3.02745e-05 2.19032e-05
8.15631e-01 1.33467e-04 1.30034e-04 2.13830e-05 2.19774e-05
8.17635e-01 1.17339e-04 1.24854e-04 1.23671e-05 2.20018e-05
8.19639e-01 1.02247e-04 1.20184e-04 3.23507e-06 2.19759e-05
8.21643e-01 8.82016e-05 1.16034e-04 -6.00456e-06 2.18987e-05
8.23647e-01 7.52080e-05 1.12414e-04 -1.53429e-05 2.17697e-05
8.25651e-01 6.32699e-05 1.09330e-04 -2.47707e-05 2.15884e-05
8.27655e-01 5.23883e-05 1.06790e-04 -3.42782e-05 2.13544e-05
8.29659e-01 4.25612e-05 1.04797e-04 -4.38555e-05 2.10675e-05
8.31663e-01 3.37844e-05 1.03353e-04 -5.34921e-05 2.07275e-05
8.33667e-01 2.60511e-05 1.02460e-04 -6.31773e-05 2.03344e-05
8.35671e-01 1.93519e-05 1.02116e-04 -7.28997e-05 1.98882e-05
8.37675e-01 1.36753e-05 1.02319e-04 -8.26477e-05 1.93893e-05
8.39679e-01 9.00737e-06 1.03064e-04 -9.24094e-05 1.88381e-05
8.41683e-01 5.33200e-06 1.04347e-04 -1.02172e-04 1.82350e-05
8.43687e-01 2.63104e-06 1.06160e-04 -1.11924e-04 1.75808e-05
8.45691e-01 8.84381e-07 1.08493e-04 -1.21650e-04 1.68762e-05
8.47695e-01 6.99990e-08 1.11337e-04 -1.31338e-04 1.61224e-05
8.49699e-01 1.64126e-07 1.14680e-04 -1.40973e-04 1.53205e-05
8.51703e-01 1.14135e-06 1.18510e-04 -1.50541e-04 1.44718e-05
8.53707e-01 2.97471e-06 1.22811e-04 -1.60026e-04 1.35777e-05
8.55711e-01 5.63587e-06 1.27570e-04 -1.69414e-04 1.26400e-05
8.57715e-01 9.09519e-06 1.32768e-04 -1.78688e-04 1.16605e-05
8.59719e-01 1.33219e-05 1.38390e-04 -1.87833e-04 1.06413e-05
8.61723e-01 1.82841e-05 1.44417e-04 -1.96831e-04 9.58440e-06
8.63727e-01 2.39491e-05 1.50828e-04 -2.05666e-04 8.49232e-06
8.65731e-01 3.02833e-05 1.57605e-04 -2.14319e-04 7.36759e-06
8.67735e-01 3.72527e-05 1.64727e-04 -2.22773e-04 6.21293e-06
8.69739e-01 4.48224e-05 1.72173e-04 -2.31009e-04 5.03124e-06
8.71743e-01 5.29575e-05 1.79920e-04 -2.39009e-04 3.82564e-06
8.73747e-01 6.16224e-05 1.87947e-04 -2.46752e-04 2.59937e-06
8.75752e-01 7.07817e-05 1.96231e-04 -2.54220e-04 1.35589e-06
8.77756e-01 8.03996e-05 2.04749e-04 -2.61392e-04 9.88046e-08
8.79760e-01 9.04408e-05 2.13479e-04 -2.68247e-04 -1.16810e-06
8.81764e-01 1.00870e-04 2.22398e-04 -2.74764e-04 -2.44087e-06
8.83768e-01 1.11652e-04 2.31482e-04 -2.80923e-04 -3.71541e-06
8.85772e-01 1.22751e-04 2.40710e-04 -2.86700e-04 -4.98745e-06
8.87776e-01 1.34135e-04 2.50058e-04 -2.92075e-04 -6.25261e-06
8.89780e-01 1.45769e-04 2.59505e-04 -2.97023e-04 -7.50633e-06
8.91784e-01 1.57620e-04 2.69027e-04 -3.01523e-04 -8.74397e-06
8.93788e-01 1.69656e-04 2.78605e-04 -3.05551e-04 -9.96072e-06
8.95792e-01 1.81846e-04 2.88216e-04 -3.09082e-04 -1.11517e-05
8.97796e-01 1.94159e-04 2.97841e-04 -3.12094e-04 -1.23120e-05
8.99800e-01 2.06566e-04 3.07460e-04 -3.14562e-04 -1.34364e-05
9.01804e-01 2.19038e-04 3.17053e-04 -3.16460e-04 -1.45200e-05
9.03808e-01 2.31548e-04 3.26602e-04 -3.17765e-04 -1.55575e-05
9.05812e-01 2.44069e-04 3.36090e-04 -3.18450e-04 -1.65437e-05
9.07816e-01 2.56577e-04 3.45499e-04 -3.18491e-04 -1.74735e-05
9.09820e-01 2.69048e-04 3.54814e-04 -3.17861e-04 -1.83417e-05
9.11824e-01 2.81459e-04 3.64020e-04 -3.16535e-04 -1.91430e-05
9.13828e-01 2.93789e-04 3.73102e-04 -3.14487e-04 -1.98725e-05
9.15832e-01 3.06019e-04 3.82048e-04 -3.11689e-04 -2.05252e-05
9.17836e-01 3.18128e-04 3.90846e-04 -3.08117e-04 -2.10961e-05
9.19840e-01 3.30101e-04 3.99484e-04 -3.03743e-04 -2.15805e-05
9.21844e-01 3.41920e-04 4.07953e-04 -2.98541e-04 -2.19739e-05
9.23848e-01 3.53573e-04 4.16243e-04 -2.92485e-04 -2.22718e-05
9.25852e-01 3.65044e-04 4.24346e-04 -2.85547e-04 -2.24702e-05
9.27856e-01 3.76324e-04 4.32255e-04 -2.77701e-04 -2.25653e-05
9.29860e-01 3.87399e-04 4.39964e-04 -2.68921e-04 -2.25533e-05
9.31864e-01 3.98263e-04 4.47469e-04 -2.59180e-04 -2.24313e-05
9.33868e-01 4.08906e-04 4.54765e-04 -2.48453e-04 -2.21963e-05
9.35872e-01 4.19321e-04 4.61849e-04 -2.36712e-04 -2.18459e-05
9.37876e-01 4.29504e-04 4.68719e-04 -2.23933e-04 -2.13783e-05
9.39880e-01 4.39449e-04 4.75374e-04 -2.10089e-04 -2.07921e-05
9.41884e-01 4.49153e-04 4.81813e-04 -1.95156e-04 -2.00864e-05
9.43888e-01 4.58615e-04 4.88038e-04 -1.79108e-04 -1.92608e-05
9.45892e-01 4.67832e-04 4.94049e-04 -1.61921e-04 -1.83159e-05
9.47896e-01 4.76805e-04 4.99849e-04 -1.43572e-04 -1.72527e-05
9.49900e-01 4.85535e-04 5.05440e-04 -1.24035e-04 -1.60730e-05
9.51904e-01 4.94023e-04 5.10827e-04 -1.03289e-04 -1.47794e-05
9.53908e-01 5.02272e-04 5.16013e-04 -8.13110e-05 -1.33752e-05
9.55912e-01 5.10285e-04 5.21003e-04 -5.80788e-05 -1.18648e-05
9.57916e-01 5.18065e-04 5.25803e-04 -3.35715e-05 -1.02534e-05
9.59920e-01 5.25618e-04 5.30418e-04 -7.76847e-06 -8.54712e-06
9.61924e-01 5.32949e-04 5.34855e-04 1.93500e-05 -6.75309e-06
9.63928e-01 5.40064e-04 5.39120e-04 4.78029e-05 -4.87954e-06
9.65932e-01 5.46968e-04 5.43221e-04 7.76084e-05 -2.93577e-06
9.67936e-01 5.53669e-04 5.47165e-04 1.08784e-04 -9.32187e-07
9.69940e-01 5.60174e-04 5.50959e-04 1.41345e-04 1.11962e-06
9.71944e-01 5.66489e-04 5.54612e-04 1.75309e-04 3.20685e-06
9.73948e-01 5.72623e-04 5.58130e-04 2.10689e-04 5.31549e-06
9.75952e-01 5.78583e-04 5.61523e-04 2.47498e-04 7.43023e-06
9.77956e-01 5.84377e-04 5.64799e-04 2.85750e-04 9.53449e-06
9.79960e-01 5.90014e-04 5.67964e-04 3.25456e-04 1.16103e-05
9.81964e-01 5.95501e-04 5.71029e-04 3.66627e-04 1.36385e-05
9.83968e-01 6.00846e-04 5.74000e-04 4.09271e-04 1.55984e-05
9.85972e-01 6.06058e-04 5.76885e-04 4.53397e-04 1.74678e-05
9.87976e-01 6.11145e-04 5.79692e-04 4.99013e-04 1.92235e-05
9.89980e-01 6.16114e-04 5.82430e-04 5.46125e-04 2.08404e-05
9.91984e-01 6.20974e-04 5.85105e-04 5.94736e-04 2.22923e-05
9.93988e-01 6.25731e-04 5.87724e-04 6.44853e-04 2.35515e-05
9.95992e-01 6.30393e-04 5.90294e-04 6.96476e-04 2.45886e-05
9.97996e-01 6.34968e-04 5.92823e-04 7.49609e-04 2.53731e-05
1.00000e+00 6.39463e-04 5.95317e-04 8.04251e-04 2.58729e-05


==> nonsep_output.txt <==
p y
0.00000e+00 4.35983e-02
2.00401e-03 4.37136e-02
4.00802e-03 4.38298e-02
6.01202e-03 4.39469e-02
8.01603e-03 4.40650e-02
1.00200e-02 4.41839e-02
1.20240e-02 4.43037e-02
1.40281e-02 4.44244e-02
1.60321e-02 4.45459e-02
1.80361e-02 4.46682e-02
2.00401e-02 4.47913e-02
2.20441e-02 4.49152e-02
2.40481e-02 4.50398e-02
2.60521e-02 4.51652e-02
2.80561e-02 4.52912e-02
3.00601e-02 4.54180e-02
3.20641e-02 4.55453e-02
3.40681e-02 4.56733e-02
3.60721e-02 4.58018e-02
3.80762e-02 4.59309e-02
4.00802e-02 4.60606e-02
4.20842e-02 4.61907e-02
4.40882e-02 4.63213e-02
4.60922e-02 4.64523e-02
4.80962e-02 4.65837e-02
5.01002e-02 4.67155e-02
5.21042e-02 4.68476e-02
5.41082e-02 4.69800e-02
5.61122e-02 4.71127e-02
5.81162e-02 4.72456e-02
6.01202e-02 4.73787e-02
6.21242e-02 4.75119e-02
6.41283e-02 4.76453e-02
6.61323e-02 4.77787e-02
6.81363e-02 4.79123e-02
7.01403e-02 4.80458e-02
7.21443e-02 4.81793e-02
7.41483e-02 4.83128e-02
7.61523e-02 4.84462e-02
7.81563e-02 4.85794e-02
8.01603e-02 4.87126e-02
8.21643e-02 4.88455e-02
8.41683e-02 4.89782e-02
8.61723e-02 4.91106e-02
8.81764e-02 4.92428e-02
9.01804e-02 4.93746e-02
9.21844e-02 4.95061e-02
9.41884e-02 4.96372e-02
9.61924e-02 4.97679e-02
9.81964e-02 4.98981e-02
1.00200e-01 5.00278e-02
1.02204e-01 5.01571e-02
1.04208e-01 5.02858e-02
1.06212e-01 5.04139e-02
1.08216e-01 5.05414e-02
1.10220e-01 5.06683e-02
1.12224e-01 5.07946e-02
1.14228e-01 5.09201e-02
1.16232e-01 5.10450e-02
1.18236e-01 5.11692e-02
1.20240e-01 5.12925e-02
1.22244e-01 5.14152e-02
1.24248e-01 5.15370e-02
1.26253e-01 5.16580e-02
1.28257e-01 5.17781e-02
1.30261e-01 5.18974e-02
1.32265e-01 5.20158e-02
1.34269e-01 5.21332e-02
1.36273e-01 5.22498e-02
1.38277e-01 5.23654e-02
1.40281e-01 5.24800e-02
1.42285e-01 5.25937e-02
1.44289e-01 5.27064e-02
1.46293e-01 5.28180e-02
1.48297e-01 5.29286e-02
1.50301e-01 5.30382e-02
1.52305e-01 5.31467e-02
1.54309e-01 5.32542e-02
1.56313e-01 5.33606e-02
1.58317e-01 5.34658e-02
1.60321e-01 5.35700e-02
1.62325e-01 5.36731e-02
1.64329e-01 5.37750e-02
1.66333e-01 5.38758e-02
1.68337e-01 5.39754e-02
1.70341e-01 5.40739e-02
1.72345e-01 5.41713e-02
1.74349e-01 5.42674e-02
1.76353e-01 5.43624e-02
1.78357e-01 5.44563e-02
1.80361e-01 5.45489e-02
1.82365e-01 5.46403e-02
1.84369e-01 5.47306e-02
1.86373e-01 5.48196e-02
1.88377e-01 5.49075e-02
1.90381e-01 5.49941e-02
1.92385e-01 5.50796e-02
1.94389e-01 5.51638e-02
1.96393e-01 5.52469e-02
1.98397e-01 5.53287e-02
2.00401e-01 5.54093e-02
2.02405e-01 5.54887e-02
2.04409e-01 5.55669e-02
2.06413e-01 5.56439e-02
2.08417e-01 5.57197e-02
2.10421e-01 5.57943e-02
2.12425e-01 5.58677e-02
2.14429e-01 5.59399e-02
2.16433e-01 5.60109e-02
2.18437e-01 5.60807e-02
2.20441e-01 5.61493e-02
2.22445e-01 5.62168e-02
2.24449e-01 5.62831e-02
2.26453e-01 5.63482e-02
2.28457e-01 5.64121e-02
2.30461e-01 5.64749e-02
2.32465e-01 5.65365e-02
2.34469e-01 5.65970e-02
2.36473e-01 5.66564e-02
2.38477e-01 5.67146e-02
2.40481e-01 5.67717e-02
2.42485e-01 5.68277e-02
2.44489e-01 5.68825e-02
2.46493e-01 5.69363e-02
2.48497e-01 5.69890e-02
2.50501e-01 5.70406e-02
2.52505e-01 5.70911e-02
2.54509e-01 5.71405e-02
2.56513e-01 5.71889e-02
2.58517e-01 5.72363e-02
2.60521e-01 5.72826e-02
2.62525e-01 5.73279e-02
2.64529e-01 5.73722e-02
2.66533e-01 5.74154e-02
2.68537e-01 5.74577e-02
2.70541e-01 5.74990e-02
2.72545e-01 5.75393e-02
2.74549e-01 5.75787e-02
2.76553e-01 5.76171e-02
2.78557e-01 5.76546e-02
2.80561e-01 5.76911e-02
2.82565e-01 5.77267e-02
2.84569e-01 5.77615e-02
2.86573e-01 5.77953e-02
2.88577e-01 5.78282e-02
2.90581e-01 5.78603e-02
2.92585e-01 5.78915e-02
2.94589e-01 5.79219e-02
2.96593e-01 5.79515e-02
2.98597e-01 5.79802e-02
3.00601e-01 5.80081e-02
3.02605e-01 5.80353e-02
3.04609e-01 5.80616e-02
3.06613e-01 5.80872e-02
3.08617e-01 5.81120e-02
3.10621e-01 5.81361e-02
3.12625e-01 5.81594e-02
3.14629e-01 5.81820e-02
3.16633e-01 5.82040e-02
3.18637e-01 5.82252e-02
3.20641e-01 5.82457e-02
3.22645e-01 5.82656e-02
3.24649e-01 5.82848e-02
3.26653e-01 5.83034e-02
3.28657e-01 5.83213e-02
3.30661e-01 5.83386e-02
3.32665e-01 5.83554e-02
3.34669e-01 5.83715e-02
3.36673e-01 5.83870e-02
3.38677e-01 5.84020e-02
3.40681e-01 5.84164e-02
3.42685e-01 5.84303e-02
3.44689e-01 5.84437e-02
3.46693e-01 5.84565e-02
3.48697e-01 5.84688e-02
3.50701e-01 5.84806e-02
3.52705e-01 5.84920e-02
3.54709e-01 5.85028e-02
3.56713e-01 5.85133e-02
3.58717e-01 5.85232e-02
3.60721e-01 5.85328e-02
3.62725e-01 5.85419e-02
3.64729e-01 5.85506e-02
3.66733e-01 5.85589e-02
3.68737e-01 5.85668e-02
3.70741e-01 5.85743e-02
3.72745e-01 5.85814e-02
3.74749e-01 5.85883e-02
3.76754e-01 5.85947e-02
3.78758e-01 5.86008e-02
3.80762e-01 5.86066e-02
3.82766e-01 5.86121e-02
3.84770e-01 5.86173e-02
3.86774e-01 5.86222e-02
3.88778e-01 5.86268e-02
3.90782e-01 5.86311e-02
3.92786e-01 5.86352e-02
3.94790e-01 5.86390e-02
3.96794e-01 5.86426e-02
3.98798e-01 5.86460e-02
4.00802e-01 5.86491e-02
4.02806e-01 5.86520e-02
4.04810e-01 5.86547e-02
4.06814e-01 5.86572e-02
4.08818e-01 5.86595e-02
4.10822e-01 5.86616e-02
4.12826e-01 5.86636e-02
4.14830e-01 5.86654e-02
4.16834e-01 5.86670e-02
4.18838e-01 5.86685e-02
4.20842e-01 5.86698e-02
4.22846e-01 5.86711e-02
4.24850e-01 5.86721e-02
4.26854e-01 5.86731e-02
4.28858e-01 5.86740e-02
4.30862e-01 5.86747e-02
4.32866e-01 5.86754e-02
4.34870e-01 5.86760e-02
4.36874e-01 5.86765e-02
4.38878e-01 5.86769e-02
4.40882e-01 5.86772e-02
4.42886e-01 5.86775e-02
4.44890e-01 5.86777e-02
4.46894e-01 5.86778e-02
4.48898e-01 5.86779e-02
4.50902e-01 5.86780e-02
4.52906e-01 5.86780e-02
4.54910e-01 5.86780e-02
4.56914e-01 5.86779e-02
4.58918e-01 5.86778e-02
4.60922e-01 5.86777e-02
4.62926e-01 5.86776e-02
4.64930e-01 5.86774e-02
4.66934e-01 5.86773e-02
4.68938e-01 5.86771e-02
4.70942e-01 5.86770e-02
4.72946e-01 5.86768e-02
4.74950e-01 5.86766e-02
4.76954e-01 5.86765e-02
4.78958e-01 5.86763e-02
4.80962e-01 5.86762e-02
4.82966e-01 5.86760e-02
4.84970e-01 5.86759e-02
4.86974e-01 5.86758e-02
4.88978e-01 5.86757e-02
4.90982e-01 5.86756e-02
4.92986e-01 5.86755e-02
4.94990e-01 5.86755e-02
4.96994e-01 5.86754e-02
4.98998e-01 5.86754e-02
5.01002e-01 5.86754e-02
5.03006e-01 5.86754e-02
5.05010e-01 5.86755e-02
5.07014e-01 5.86755e-02
5.09018e-01 5.86756e-02
5.11022e-01 5.86757e-02
5.13026e-01 5.86758e-02
5.15030e-01 5.86759e-02
5.17034e-01 5.86760e-02
5.19038e-01 5.86762e-02
5.21042e-01 5.86763e-02
5.23046e-01 5.86765e-02
5.25050e-01 5.86766e-02
5.27054e-01 5.86768e-02
5.29058e-01 5.86770e-02
5.31062e-01 5.86771e-02
5.33066e-01 5.86773e-02
5.35070e-01 5.86774e-02
5.37074e-01 5.86776e-02
5.39078e-01 5.86777e-02
5.41082e-01 5.86778e-02
5.43086e-01 5.86779e-02
5.45090e-01 5.86780e-02
5.47094e-01 5.86780e-02
5.49098e-01 5.86780e-02
5.51102e-01 5.86779e-02
5.53106e-01 5.86778e-02
5.55110e-01 5.86777e-02
5.57114e-01 5.86775e-02
5.59118e-01 5.86772e-02
5.61122e-01 5.86769e-02
5.63126e-01 5.86765e-02
5.65130e-01 5.86760e-02
5.67134e-01 5.86754e-02
5.69138e-01 5.86747e-02
5.71142e-01 5.86740e-02
5.73146e-01 5.86731e-02
5.75150e-01 5.86721e-02
5.77154e-01 5.86711e-02
5.79158e-01 5.86698e-02
5.81162e-01 5.86685e-02
5.83166e-01 5.86670e-02
5.85170e-01 5.86654e-02
5.87174e-01 5.86636e-02
5.89178e-01 5.86616e-02
5.91182e-01 5.86595e-02
5.93186e-01 5.86572e-02
5.95190e-01 5.86547e-02
5.97194e-01 5.86520e-02
5.99198e-01 5.86491e-02
6.01202e-01 5.86460e-02
6.03206e-01 5.86426e-02
6.05210e-01 5.86390e-02
6.07214e-01 5.86352e-02
6.09218e-01 5.86311e-02
6.11222e-01 5.86268e-02
6.13226e-01 5.86222e-02
6.15230e-01 5.86173e-02
6.17234e-01 5.86121e-02
6.19238e-01 5.86066e-02
6.21242e-01 5.86008e-02
6.23246e-01 5.85947e-02
6.25251e-01 5.85883e-02
6.27255e-01 5.85814e-02
6.29259e-01 5.85743e-02
6.31263e-01 5.85668e-02
6.33267e-01 5.85589e-02
6.35271e-01 5.85506e-02
6.37275e-01 5.85419e-02
6.39279e-01 5.85328e-02
6.41283e-01 5.85232e-02
6.43287e-01 5.85133e-02
6.45291e-01 5.85028e-02
6.47295e-01 5.84920e-02
6.49299e-01 5.84806e-02
6.51303e-01 5.84688e-02
6.53307e-01 5.84565e-02
6.55311e-01 5.84437e-02
6.57315e-01 5.84303e-02
6.59319e-01 5.84164e-02
6.61323e-01 5.84020e-02
6.63327e-01 5.83870e-02
6.65331e-01 5.83715e-02
6.67335e-01 5.83554e-02
6.69339e-01 5.83386e-02
6.71343e-01 5.83213e-02
6.73347e-01 5.83034e-02
6.75351e-01 5.82848e-02
6.77355e-01 5.82656e-02
6.79359e-01 5.82457e-02
6.81363e-01 5.82252e-02
6.83367e-01 5.82040e-02
6.85371e-01 5.81820e-02
6.87375e-01 5.81594e-02
6.89379e-01 5.81361e-02
6.91383e-01 5.81120e-02
6.93387e-01 5.80872e-02
6.95391e-01 5.80616e-02
6.97395e-01 5.80353e-02
6.99399e-01 5.80081e-02
7.01403e-01 5.79802e-02
7.03407e-01 5.79515e-02
7.05411e-01 5.79219e-02
7.07415e-01 5.78915e-02
7.09419e-01 5.78603e-02
7.11423e-01 5.78282e-02
7.13427e-01 5.77953e-02
7.15431e-01 5.77615e-02
7.17435e-01 5.77267e-02
7.19439e-01 5.76911e-02
7.21443e-01 5.76546e-02
7.23447e-01 5.76171e-02
7.25451e-01 5.75787e-02
7.27455e-01 5.75393e-02
7.29459e-01 5.74990e-02
7.31463e-01 5.74577e-02
7.33467e-01 5.74154e-02
7.35471e-01 5.73722e-02
7.37475e-01 5.73279e-02
7.39479e-01 5.72826e-02
7.41483e-01 5.72363e-02
7.43487e-01 5.71889e-02
7.45491e-01 5.71405e-02
7.47495e-01 5.70911e-02
7.49499e-01 5.70406e-02
7.51503e-01 5.69890e-02
7.53507e-01 5.69363e-02
7.55511e-01 5.68825e-02
7.57515e-01 5.68277e-02
7.59519e-01 5.67717e-02
7.61523e-01 5.67146e-02
7.63527e-01 5.66564e-02
7.65531e-01 5.65970e-02
7.67535e-01 5.65365e-02
7.69539e-01 5.64749e-02
7.71543e-01 5.64121e-02
7.73547e-01 5.63482e-02
7.75551e-01 5.62831e-02
7.77555e-01 5.62168e-02
7.79559e-01 5.61493e-02
7.81563e-01 5.60807e-02
7.83567e-01 5.60109e-02
7.85571e-01 5.59399e-02
7.87575e-01 5.58677e-02
7.89579e-01 5.57943e-02
7.91583e-01 5.57197e-02
7.93587e-01 5.56439e-02
7.95591e-01 5.55669e-02
7.97595e-01 5.54887e-02
7.99599e-01 5.54093e-02
8.01603e-01 5.53287e-02
8.03607e-01 5.52469e-02
8.05611e-01 5.51638e-02
8.07615e-01 5.50796e-02
8.09619e-01 5.49941e-02
8.11623e-01 5.49075e-02
8.13627e-01 5.48196e-02
8.15631e-01 5.47306e-02
8.17635e-01 5.46403e-02
8.19639e-01 5.45489e-02
8.21643e-01 5.44563e-02
8.23647e-01 5.43624e-02
8.25651e-01 5.42674e-02
8.27655e-01 5.41713e-02
8.29659e-01 5.40739e-02
8.31663e-01 5.39754e-02
8.33667e-01 5.38758e-02
8.35671e-01 5.37750e-02
8.37675e-01 5.36731e-02
8.39679e-01 5.35700e-02
8.41683e-01 5.34658e-02
8.43687e-01 5.33606e-02
8.45691e-01 5.32542e-02
8.47695e-01 5.31467e-02
8.49699e-01 5.30382e-02
8.51703e-01 5.29286e-02
8.53707e-01 5.28180e-02
8.55711e-01 5.27064e-02
8.57715e-01 5.25937e-02
8.59719e-01 5.24800e-02
8.61723e-01 5.23654e-02
8.63727e-01 5.22498e-02
8.65731e-01 5.21332e-02
8.67735e-01 5.20158e-02
8.69739e-01 5.18974e-02
8.71743e-01 5.17781e-02
8.73747e-01 5.16580e-02
8.75752e-01 5.15370e-02
8.77756e-01 5.14152e-02
8.79760e-01 5.12925e-02
8.81764e-01 5.11692e-02
8.83768e-01 5.10450e-02
8.85772e-01 5.09201e-02
8.87776e-01 5.07946e-02
8.89780e-01 5.06683e-02
8.91784e-01 5.05414e-02
8.93788e-01 5.04139e-02
8.95792e-01 5.02858e-02
8.97796e-01 5.01571e-02
8.99800e-01 5.00278e-02
9.01804e-01 4.98981e-02
9.03808e-01 4.97679e-02
9.05812e-01 4.96372e-02
9.07816e-01 4.95061e-02
9.09820e-01 4.93746e-02
9.11824e-01 4.92428e-02
9.13828e-01 4.91106e-02
9.15832e-01 4.89782e-02
9.17836e-01 4.88455e-02
9.19840e-01 4.87126e-02
9.21844e-01 4.85794e-02
9.23848e-01 4.84462e-02
9.25852e-01 4.83128e-02
9.27856e-01 4.81793e-02
9.29860e-01 4.80458e-02
9.31864e-01 4.79123e-02
9.33868e-01 4.77787e-02
9.35872e-01 4.76453e-02
9.37876e-01 4.75119e-02
9.39880e-01 4.73787e-02
9.41884e-01 4.72456e-02
9.43888e-01 4.71127e-02
9.45892e-01 4.69800e-02
9.47896e-01 4.68476e-02
9.49900e-01 4.67155e-02
9.51904e-01 4.65837e-02
9.53908e-01 4.64523e-02
9.55912e-01 4.63213e-02
9.57916e-01 4.61907e-02
9.59920e-01 4.60606e-02
9.61924e-01 4.59309e-02
9.63928e-01 4.58018e-02
9.65932e-01 4.56733e-02
9.67936e-01 4.55453e-02
9.69940e-01 4.54180e-02
9.71944e-01 4.52912e-02
9.73948e-01 4.51652e-02
9.75952e-01 4.50398e-02
9.77956e-01 4.49152e-02
9.79960e-01 4.47913e-02
9.81964e-01 4.46682e-02
9.83968e-01 4.45459e-02
9.85972e-01 4.44244e-02
9.87976e-01 4.43037e-02
9.89980e-01 4.41839e-02
9.91984e-01 4.40650e-02
9.93988e-01 4.39469e-02
9.95992e-01 4.38298e-02
9.97996e-01 4.37136e-02
1.00000e+00 4.35983e-02


==> poisson_output.txt <==
p y
1.00000e-01 7.95086e-02
1.00927e-01 7.93419e-02
1.01863e-01 7.91749e-02
1.02807e-01 7.90077e-02
1.03761e-01 7.88402e-02
1.04723e-01 7.86724e-02
1.05693e-01 7.85043e-02
1.06673e-01 7.83360e-02
1.07662e-01 7.81674e-02
1.08661e-01 7.79985e-02
1.09668e-01 7.78294e-02
1.10685e-01 7.76599e-02
1.11711e-01 7.74903e-02
1.12747e-01 7.73203e-02
1.13792e-01 7.71501e-02
1.14847e-01 7.69797e-02
1.15912e-01 7.68090e-02
1.16987e-01 7.66380e-02
1.18071e-01 7.64668e-02
1.19166e-01 7.62953e-02
1.20271e-01 7.61236e-02
1.21386e-01 7.59517e-02
1.22511e-01 7.57794e-02
1.23647e-01 7.56070e-02
1.24794e-01 7.54343e-02
1.25951e-01 7.52614e-02
1.27118e-01 7.50882e-02
1.28297e-01 7.49148e-02
1.29486e-01 7.47412e-02
1.30687e-01 7.45673e-02
1.31899e-01 7.43932e-02
1.33122e-01 7.42189e-02
1.34356e-01 7.40443e-02
1.35602e-01 7.38695e-02
1.36859e-01 7.36946e-02
1.38128e-01 7.35193e-02
1.39408e-01 7.33439e-02
1.40701e-01 7.31683e-02
1.42005e-01 7.29924e-02
1.43322e-01 7.28163e-02
1.44651e-01 7.26401e-02
1.45992e-01 7.24636e-02
1.47345e-01 7.22869e-02
1.48712e-01 7.21100e-02
1.50090e-01 7.19329e-02
1.51482e-01 7.17556e-02
1.52886e-01 7.15781e-02
1.54304e-01 7.14005e-02
1.55734e-01 7.12226e-02
1.57178e-01 7.10445e-02
1.58636e-01 7.08663e-02
1.60106e-01 7.06879e-02
1.61591e-01 7.05092e-02
1.63089e-01 7.03305e-02
1.64601e-01 7.01515e-02
1.66127e-01 6.99723e-02
1.67668e-01 6.97930e-02
1.69222e-01 6.96135e-02
1.70791e-01 6.94339e-02
1.72374e-01 6.92541e-02
1.73973e-01 6.90741e-02
1.75586e-01 6.88939e-02
1.77214e-01 6.87136e-02
1.78857e-01 6.85331e-02
1.80515e-01 6.83525e-02
1.82189e-01 6.81717e-02
1.83878e-01 6.79908e-02
1.85583e-01 6.78098e-02
1.87303e-01 6.76285e-02
1.89040e-01 6.74472e-02
1.90792e-01 6.72657e-02
1.92561e-01 6.70840e-02
1.94347e-01 6.69023e-02
1.96149e-01 6.67204e-02
1.97967e-01 6.65383e-02
1.99803e-01 6.63562e-02
2.01655e-01 6.61739e-02
2.03525e-01 6.59915e-02
2.05412e-01 6.58089e-02
2.07316e-01 6.56263e-02
2.09238e-01 6.54435e-02
2.11178e-01 6.52607e-02
2.13136e-01 6.50777e-02
2.15112e-01 6.48946e-02
2.17107e-01 6.47114e-02
2.19120e-01 6.45281e-02
2.21151e-01 6.43447e-02
2.23202e-01 6.41612e-02
2.25271e-01 6.39776e-02
2.27360e-01 6.37939e-02
2.29468e-01 6.36101e-02
2.31595e-01 6.34263e-02
2.33742e-01 6.32423e-02
2.35910e-01 6.30583e-02
2.38097e-01 6.28742e-02
2.40304e-01 6.26900e-02
2.42532e-01 6.25058e-02
2.44781e-01 6.23215e-02
2.47050e-01 6.21371e-02
2.49341e-01 6.19526e-02
2.51653e-01 6.17681e-02
2.53986e-01 6.15835e-02
2.56341e-01 6.13989e-02
2.58717e-01 6.12142e-02
2.61116e-01 6.10294e-02
2.63537e-01 6.08447e-02
2.65980e-01 6.06598e-02
2.68446e-01 6.04749e-02
2.70935e-01 6.02900e-02
2.73447e-01 6.01051e-02
2.75983e-01 5.99201e-02
2.78541e-01 5.97350e-02
2.81124e-01 5.95500e-02
2.83730e-01 5.93649e-02
2.86361e-01 5.91798e-02
2.89016e-01 5.89947e-02
2.91696e-01 5.88095e-02
2.94400e-01 5.86244e-02
2.97130e-01 5.84392e-02
2.99884e-01 5.82540e-02
3.02665e-01 5.80688e-02
3.05471e-01 5.78836e-02
3.08303e-01 5.76984e-02
3.11162e-01 5.75132e-02
3.14047e-01 5.73280e-02
3.16958e-01 5.71429e-02
3.19897e-01 5.69577e-02
3.22863e-01 5.67725e-02
3.25856e-01 5.65874e-02
3.28877e-01 5.64023e-02
3.31927e-01 5.62172e-02
3.35004e-01 5.60321e-02
3.38110e-01 5.58470e-02
3.41245e-01 5.56620e-02
3.44409e-01 5.54770e-02
3.47602e-01 5.52921e-02
3.50825e-01 5.51072e-02
3.54077e-01 5.49223e-02
3.57360e-01 5.47375e-02
3.60673e-01 5.45527e-02
3.64017e-01 5.43680e-02
3.67392e-01 5.41833e-02
3.70799e-01 5.39987e-02
3.74237e-01 5.38141e-02
3.77706e-01 5.36296e-02
3.81208e-01 5.34452e-02
3.84743e-01 5.32609e-02
3.88310e-01 5.30766e-02
3.91910e-01 5.28924e-02
3.95544e-01 5.27082e-02
3.99211e-01 5.25242e-02
4.02912e-01 5.23402e-02
4.06648e-01 5.21563e-02
4.10418e-01 5.19725e-02
4.14223e-01 5.17888e-02
4.18064e-01 5.16052e-02
4.21940e-01 5.14217e-02
4.25852e-01 5.12383e-02
4.29800e-01 5.10549e-02
4.33785e-01 5.08717e-02
4.37807e-01 5.06886e-02
4.41866e-01 5.05057e-02
4.45963e-01 5.03228e-02
4.50098e-01 5.01400e-02
4.54271e-01 4.99574e-02
4.58482e-01 4.97749e-02
4.62733e-01 4.95925e-02
4.67023e-01 4.94103e-02
4.71353e-01 4.92282e-02
4.75724e-01 4.90462e-02
4.80134e-01 4.88644e-02
4.84586e-01 4.86827e-02
4.89079e-01 4.85011e-02
4.93613e-01 4.83197e-02
4.98190e-01 4.81384e-02
5.02809e-01 4.79573e-02
5.07471e-01 4.77764e-02
5.12176e-01 4.75956e-02
5.16924e-01 4.74150e-02
5.21717e-01 4.72345e-02
5.26554e-01 4.70542e-02
5.31436e-01 4.68741e-02
5.36363e-01 4.66941e-02
5.41336e-01 4.65143e-02
5.46355e-01 4.63347e-02
5.51421e-01 4.61553e-02
5.56533e-01 4.59761e-02
5.61693e-01 4.57970e-02
5.66901e-01 4.56182e-02
5.72157e-01 4.54395e-02
5.77462e-01 4.52611e-02
5.82815e-01 4.50828e-02
5.88219e-01 4.49047e-02
5.93673e-01 4.47269e-02
5.99177e-01 4.45492e-02
6.04732e-01 4.43717e-02
6.10339e-01 4.41945e-02
6.15998e-01 4.40175e-02
6.21709e-01 4.38407e-02
6.27473e-01 4.36641e-02
6.33291e-01 4.34878e-02
6.39162e-01 4.33116e-02
6.45088e-01 4.31357e-02
6.51069e-01 4.29601e-02
6.57106e-01 4.27846e-02
6.63198e-01 4.26094e-02
6.69347e-01 4.24345e-02
6.75553e-01 4.22597e-02
6.81816e-01 4.20853e-02
6.88138e-01 4.19110e-02
6.94518e-01 4.17371e-02
7.00957e-01 4.15633e-02
7.07456e-01 4.13899e-02
7.14015e-01 4.12167e-02
7.20635e-01 4.10437e-02
7.27317e-01 4.08710e-02
7.34060e-01 4.06986e-02
7.40866e-01 4.05265e-02
7.47735e-01 4.03546e-02
7.54667e-01 4.01830e-02
7.61664e-01 4.00117e-02
7.68726e-01 3.98406e-02
7.75853e-01 3.96698e-02
7.83047e-01 3.94994e-02
7.90307e-01 3.93292e-02
7.97634e-01 3.91592e-02
8.05029e-01 3.89896e-02
8.12493e-01 3.88203e-02
8.20026e-01 3.86513e-02
8.27629e-01 3.84825e-02
8.35302e-01 3.83141e-02
8.43047e-01 3.81460e-02
8.50863e-01 3.79782e-02
8.58752e-01 3.78106e-02
8.66714e-01 3.76434e-02
8.74750e-01 3.74765e-02
8.82860e-01 3.73100e-02
8.91045e-01 3.71437e-02
8.99307e-01 3.69778e-02
9.07645e-01 3.68121e-02
9.16060e-01 3.66468e-02
9.24553e-01 3.64819e-02
9.33125e-01 3.63172e-02
9.41777e-01 3.61529e-02
9.50508e-01 3.59890e-02
9.59321e-01 3.58253e-02
9.68215e-01 3.56620e-02
9.77192e-01 3.54990e-02
9.86252e-01 3.53364e-02
9.95396e-01 3.51741e-02
1.00463e+00 3.50122e-02
1.01394e+00 3.48506e-02
1.02334e+00 3.46894e-02
1.03283e+00 3.45285e-02
1.04240e+00 3.43680e-02
1.05207e+00 3.42078e-02
1.06182e+00 3.40480e-02
1.07167e+00 3.38885e-02
1.08160e+00 3.37294e-02
1.09163e+00 3.35707e-02
1.10175e+00 3.34123e-02
1.11197e+00 3.32543e-02
1.12228e+00 3.30967e-02
1.13268e+00 3.29395e-02
1.14318e+00 3.27826e-02
1.15378e+00 3.26261e-02
1.16448e+00 3.24700e-02
1.17528e+00 3.23142e-02
1.18617e+00 3.21588e-02
1.19717e+00 3.20039e-02
1.20827e+00 3.18493e-02
1.21947e+00 3.16950e-02
1.23078e+00 3.15412e-02
1.24219e+00 3.13878e-02
1.25371e+00 3.12347e-02
1.26533e+00 3.10821e-02
1.27706e+00 3.09298e-02
1.28890e+00 3.07780e-02
1.30085e+00 3.06265e-02
1.31291e+00 3.04754e-02
1.32509e+00 3.03248e-02
1.33737e+00 3.01745e-02
1.34977e+00 3.00247e-02
1.36229e+00 2.98752e-02
1.37492e+00 2.97262e-02
1.38766e+00 2.95775e-02
1.40053e+00 2.94293e-02
1.41352e+00 2.92815e-02
1.42662e+00 2.91341e-02
1.43985e+00 2.89871e-02
1.45320e+00 2.88406e-02
1.46667e+00 2.86944e-02
1.48027e+00 2.85487e-02
1.49399e+00 2.84034e-02
1.50785e+00 2.82585e-02
1.52183e+00 2.81140e-02
1.53593e+00 2.79700e-02
1.55018e+00 2.78264e-02
1.56455e+00 2.76832e-02
1.57905e+00 2.75404e-02
1.59369e+00 2.73981e-02
1.60847e+00 2.72562e-02
1.62338e+00 2.71147e-02
1.63843e+00 2.69736e-02
1.65362e+00 2.68330e-02
1.66896e+00 2.66929e-02
1.68443e+00 2.65531e-02
1.70005e+00 2.64138e-02
1.71581e+00 2.62749e-02
1.73172e+00 2.61365e-02
1.74777e+00 2.59985e-02
1.76398e+00 2.58610e-02
1.78033e+00 2.57239e-02
1.79684e+00 2.55872e-02
1.81350e+00 2.54510e-02
1.83031e+00 2.53152e-02
1.84728e+00 2.51799e-02
1.86441e+00 2.50450e-02
1.88169e+00 2.49106e-02
1.89914e+00 2.47766e-02
1.91675e+00 2.46430e-02
1.93452e+00 2.45099e-02
1.95246e+00 2.43773e-02
1.97056e+00 2.42451e-02
1.98883e+00 2.41134e-02
2.00727e+00 2.39821e-02
2.02588e+00 2.38512e-02
2.04466e+00 2.37209e-02
2.06362e+00 2.35909e-02
2.08275e+00 2.34615e-02
2.10206e+00 2.33324e-02
2.12155e+00 2.32039e-02
2.14122e+00 2.30758e-02
2.16107e+00 2.29481e-02
2.18111e+00 2.28209e-02
2.20133e+00 2.26942e-02
2.22174e+00 2.25679e-02
2.24234e+00 2.24421e-02
2.26313e+00 2.23167e-02
2.28411e+00 2.21918e-02
2.30529e+00 2.20674e-02
2.32666e+00 2.19434e-02
2.34823e+00 2.18199e-02
2.37001e+00 2.16968e-02
2.39198e+00 2.15743e-02
2.41416e+00 2.14521e-02
2.43654e+00 2.13305e-02
2.45913e+00 2.12092e-02
2.48193e+00 2.10885e-02
2.50494e+00 2.09682e-02
2.52817e+00 2.08484e-02
2.55161e+00 2.07290e-02
2.57526e+00 2.06102e-02
2.59914e+00 2.04917e-02
2.62324e+00 2.03738e-02
2.64756e+00 2.02563e-02
2.67211e+00 2.01392e-02
2.69688e+00 2.00226e-02
2.72188e+00 1.99065e-02
2.74712e+00 1.97909e-02
2.77259e+00 1.96757e-02
2.79830e+00 1.95610e-02
2.82424e+00 1.94467e-02
2.85043e+00 1.93330e-02
2.87685e+00 1.92196e-02
2.90353e+00 1.91068e-02
2.93045e+00 1.89944e-02
2.95762e+00 1.88824e-02
2.98504e+00 1.87710e-02
3.01271e+00 1.86600e-02
3.04065e+00 1.85494e-02
3.06884e+00 1.84394e-02
3.09729e+00 1.83297e-02
3.12601e+00 1.82206e-02
3.15499e+00 1.81119e-02
3.18424e+00 1.80037e-02
3.21376e+00 1.78959e-02
3.24356e+00 1.77886e-02
3.27363e+00 1.76818e-02
3.30399e+00 1.75754e-02
3.33462e+00 1.74695e-02
3.36553e+00 1.73640e-02
3.39674e+00 1.72590e-02
3.42823e+00 1.71545e-02
3.46002e+00 1.70504e-02
3.49210e+00 1.69468e-02
3.52447e+00 1.68436e-02
3.55715e+00 1.67409e-02
3.59013e+00 1.66387e-02
3.62342e+00 1.65369e-02
3.65701e+00 1.64356e-02
3.69092e+00 1.63347e-02
3.72514e+00 1.62343e-02
3.75967e+00 1.61343e-02
3.79453e+00 1.60348e-02
3.82971e+00 1.59358e-02
3.86522e+00 1.58372e-02
3.90106e+00 1.57390e-02
3.93723e+00 1.56413e-02
3.97373e+00 1.55441e-02
4.01057e+00 1.54473e-02
4.04776e+00 1.53510e-02
4.08529e+00 1.52551e-02
4.12316e+00 1.51597e-02
4.16139e+00 1.50647e-02
4.19997e+00 1.49701e-02
4.23891e+00 1.48761e-02
4.27821e+00 1.47824e-02
4.31788e+00 1.46892e-02
4.35791e+00 1.45965e-02
4.39832e+00 1.45042e-02
4.43910e+00 1.44123e-02
4.48025e+00 1.43209e-02
4.52179e+00 1.42299e-02
4.56372e+00 1.41394e-02
4.60603e+00 1.40493e-02
4.64873e+00 1.39596e-02
4.69183e+00 1.38704e-02
4.73533e+00 1.37816e-02
4.77924e+00 1.36933e-02
4.82355e+00 1.36054e-02
4.86827e+00 1.35179e-02
4.91341e+00 1.34309e-02
4.95896e+00 1.33443e-02
5.00494e+00 1.32581e-02
5.05134e+00 1.31724e-02
5.09818e+00 1.30871e-02
5.14544e+00 1.30022e-02
5.19315e+00 1.29178e-02
5.24130e+00 1.28338e-02
5.28989e+00 1.27502e-02
5.33894e+00 1.26670e-02
5.38844e+00 1.25843e-02
5.43840e+00 1.25020e-02
5.48882e+00 1.24201e-02
5.53971e+00 1.23386e-02
5.59107e+00 1.22576e-02
5.64291e+00 1.21770e-02
5.69523e+00 1.20968e-02
5.74803e+00 1.20170e-02
5.80132e+00 1.19376e-02
5.85511e+00 1.18587e-02
5.90940e+00 1.17801e-02
5.96418e+00 1.17020e-02
6.01948e+00 1.16243e-02
6.07529e+00 1.15470e-02
6.13162e+00 1.14701e-02
6.18847e+00 1.13937e-02
6.24584e+00 1.13176e-02
6.30375e+00 1.12419e-02
6.36220e+00 1.11667e-02
6.42119e+00 1.10918e-02
6.48072e+00 1.10174e-02
6.54081e+00 1.09433e-02
6.60145e+00 1.08697e-02
6.66265e+00 1.07964e-02
6.72443e+00 1.07236e-02
6.78677e+00 1.06511e-02
6.84970e+00 1.05791e-02
6.91320e+00 1.05074e-02
6.97730e+00 1.04362e-02
7.04199e+00 1.03653e-02
7.10728e+00 1.02948e-02
7.17317e+00 1.02247e-02
7.23968e+00 1.01551e-02
7.30680e+00 1.00857e-02
7.37455e+00 1.00168e-02
7.44292e+00 9.94829e-03
7.51193e+00 9.88013e-03
7.58158e+00 9.81237e-03
7.65187e+00 9.74498e-03
7.72281e+00 9.67797e-03
7.79442e+00 9.61134e-03
7.86668e+00 9.54509e-03
7.93962e+00 9.47922e-03
8.01323e+00 9.41372e-03
8.08752e+00 9.34859e-03
8.16251e+00 9.28384e-03
8.23819e+00 9.21946e-03
8.31457e+00 9.15545e-03
8.39166e+00 9.09181e-03
8.46946e+00 9.02853e-03
8.54798e+00 8.96562e-03
8.62724e+00 8.90308e-03
8.70722e+00 8.84090e-03
8.78795e+00 8.77908e-03
8.86943e+00 8.71762e-03
8.95166e+00 8.65652e-03
9.03466e+00 8.59578e-03
9.11843e+00 8.53539e-03
9.20297e+00 8.47536e-03
9.28829e+00 8.41569e-03
9.37441e+00 8.35637e-03
9.46132e+00 8.29739e-03
9.54904e+00 8.23877e-03
9.63758e+00 8.18050e-03
9.72693e+00 8.12257e-03
9.81712e+00 8.06499e-03
9.90814e+00 8.00775e-03
1.00000e+01 7.95086e-03


==> poisson_output_errors.txt <==
p rb pod l2 l2ext
1.00000e-01 4.16334e-17 1.16393e-03 1.12139e-03 4.65454e-04
1.00927e-01 9.07046e-08 1.13706e-03 1.08927e-03 4.47423e-04
1.01863e-01 3.61115e-07 1.11054e-03 1.05752e-03 4.29695e-04
1.02807e-01 8.08651e-07 1.08437e-03 1.02615e-03 4.12271e-04
1.03761e-01 1.43070e-06 1.05855e-03 9.95142e-04 3.95148e-04
1.04723e-01 2.22462e-06 1.03308e-03 9.64508e-04 3.78326e-04
1.05693e-01 3.18774e-06 1.00797e-03 9.34246e-04 3.61805e-04
1.06673e-01 4.31734e-06 9.83201e-04 9.04357e-04 3.45582e-04
1.07662e-01 5.61071e-06 9.58785e-04 8.74841e-04 3.29658e-04
1.08661e-01 7.06506e-06 9.34720e-04 8.45699e-04 3.14031e-04
1.09668e-01 8.67763e-06 9.11005e-04 8.16931e-04 2.98700e-04
1.10685e-01 1.04456e-05 8.87640e-04 7.88538e-04 2.83664e-04
1.11711e-01 1.23661e-05 8.64625e-04 7.60520e-04 2.68922e-04
1.12747e-01 1.44363e-05 8.41960e-04 7.32876e-04 2.54471e-04
1.13792e-01 1.66532e-05 8.19644e-04 7.05609e-04 2.40312e-04
1.14847e-01 1.90140e-05 7.97676e-04 6.78717e-04 2.26443e-04
1.15912e-01 2.15158e-05 7.76057e-04 6.52200e-04 2.12862e-04
1.16987e-01 2.41555e-05 7.54785e-04 6.26059e-04 1.99568e-04
1.18071e-01 2.69302e-05 7.33860e-04 6.00294e-04 1.86559e-04
1.19166e-01 2.98369e-05 7.13282e-04 5.74905e-04 1.73834e-04
1.20271e-01 3.28725e-05 6.93049e-04 5.49891e-04 1.61391e-04
1.21386e-01 3.60341e-05 6.73161e-04 5.25253e-04 1.49230e-04
1.22511e-01 3.93185e-05 6.53618e-04 5.00990e-04 1.37347e-04
1.23647e-01 4.27228e-05 6.34417e-04 4.77101e-04 1.25742e-04
1.24794e-01 4.62437e-05 6.15559e-04 4.53588e-04 1.14412e-04
1.25951e-01 4.98782e-05 5.97042e-04 4.30448e-04 1.03356e-04
1.27118e-01 5.36232e-05 5.78866e-04 4.07683e-04 9.25720e-05
1.28297e-01 5.74755e-05 5.61028e-04 3.85290e-04 8.20583e-05
1.29486e-01 6.14321e-05 5.43529e-04 3.63271e-04 7.18127e-05
1.30687e-01 6.54897e-05 5.26367e-04 3.41624e-04 6.18335e-05
1.31899e-01 6.96452e-05 5.09541e-04 3.20348e-04 5.21186e-05
1.33122e-01 7.38954e-05 4.93049e-04 2.99443e-04 4.26659e-05
1.34356e-01 7.82371e-05 4.76890e-04 2.78908e-04 3.34735e-05
1.35602e-01 8.26672e-05 4.61063e-04 2.58742e-04 2.45392e-05
1.36859e-01 8.71824e-05 4.45566e-04 2.38945e-04 1.58608e-05
1.38128e-01 9.17796e-05 4.30398e-04 2.19515e-04 7.43618e-06
1.39408e-01 9.64556e-05 4.15557e-04 2.00451e-04 -7.36858e-07
1.40701e-01 1.01207e-04 4.01042e-04 1.81753e-04 -8.66058e-06
1.42005e-01 1.06031e-04 3.86851e-04 1.63419e-04 -1.63373e-05
1.43322e-01 1.10924e-04 3.72982e-04 1.45449e-04 -2.37693e-05
1.44651e-01 1.15883e-04 3.59434e-04 1.27840e-04 -3.09589e-05
1.45992e-01 1.20904e-04 3.46204e-04 1.10592e-04 -3.79086e-05
1.47345e-01 1.25986e-04 3.33292e-04 9.37039e-05 -4.46208e-05
1.48712e-01 1.31123e-04 3.20695e-04 7.71736e-05 -5.10979e-05
1.50090e-01 1.36314e-04 3.08410e-04 6.09998e-05 -5.73424e-05
1.51482e-01 1.41554e-04 2.96437e-04 4.51813e-05 -6.33568e-05
1.52886e-01 1.46841e-04 2.84774e-04 2.97164e-05 -6.91437e-05
1.54304e-01 1.52172e-04 2.73417e-04 1.46036e-05 -7.47056e-05
1.55734e-01 1.57543e-04 2.62365e-04 -1.58745e-07 -8.00452e-05
1.57178e-01 1.62952e-04 2.51616e-04 -1.45723e-05 -8.51650e-05
1.58636e-01 1.68394e-04 2.41168e-04 -2.86388e-05 -9.00678e-05
1.60106e-01 1.73868e-04 2.31017e-04 -4.23601e-05 -9.47563e-05
1.61591e-01 1.79369e-04 2.21163e-04 -5.57379e-05 -9.92330e-05
1.63089e-01 1.84895e-04 2.11603e-04 -6.87742e-05 -1.03501e-04
1.64601e-01 1.90442e-04 2.02334e-04 -8.14709e-05 -1.07563e-04
1.66127e-01 1.96008e-04 1.93354e-04 -9.38300e-05 -1.11421e-04
1.67668e-01 2.01590e-04 1.84660e-04 -1.05853e-04 -1.15079e-04
1.69222e-01 2.07184e-04 1.76250e-04 -1.17543e-04 -1.18539e-04
1.70791e-01 2.12787e-04 1.68121e-04 -1.28902e-04 -1.21804e-04
1.72374e-01 2.18396e-04 1.60271e-04 -1.39932e-04 -1.24877e-04
1.73973e-01 2.24009e-04 1.52697e-04 -1.50634e-04 -1.27761e-04
1.75586e-01 2.29622e-04 1.45397e-04 -1.61012e-04 -1.30458e-04
1.77214e-01 2.35233e-04 1.38367e-04 -1.71067e-04 -1.32973e-04
1.78857e-01 2.40838e-04 1.31606e-04 -1.80803e-04 -1.35307e-04
1.80515e-01 2.46435e-04 1.25109e-04 -1.90221e-04 -1.37463e-04
1.82189e-01 2.52020e-04 1.18875e-04 -1.99324e-04 -1.39445e-04
1.83878e-01 2.57592e-04 1.12900e-04 -2.08114e-04 -1.41256e-04
1.85583e-01 2.63146e-04 1.07182e-04 -2.16594e-04 -1.42898e-04
1.87303e-01 2.68680e-04 1.01718e-04 -2.24767e-04 -1.44374e-04
1.89040e-01 2.74192e-04 9.65041e-05 -2.32636e-04 -1.45689e-04
1.90792e-01 2.79679e-04 9.15382e-05 -2.40202e-04 -1.46843e-04
1.92561e-01 2.85137e-04 8.68169e-05 -2.47468e-04 -1.47842e-04
1.94347e-01 2.90565e-04 8.23373e-05 -2.54438e-04 -1.48687e-04
1.96149e-01 2.95960e-04 7.80963e-05 -2.61115e-04 -1.49381e-04
1.97967e-01 3.01318e-04 7.40908e-05 -2.67500e-04 -1.49929e-04
1.99803e-01 3.06638e-04 7.03176e-05 -2.73598e-04 -1.50332e-04
2.01655e-01 3.11917e-04 6.67735e-05 -2.79410e-04 -1.50594e-04
2.03525e-01 3.17153e-04 6.34554e-05 -2.84940e-04 -1.50718e-04
2.05412e-01 3.22342e-04 6.03600e-05 -2.90191e-04 -1.50707e-04
2.07316e-01 3.27482e-04 5.74841e-05 -2.95166e-04 -1.50565e-04
2.09238e-01 3.32572e-04 5.48244e-05 -2.99868e-04 -1.50293e-04
2.11178e-01 3.37608e-04 5.23776e-05 -3.04300e-04 -1.49896e-04
2.13136e-01 3.42589e-04 5.01405e-05 -3.08465e-04 -1.49376e-04
2.15112e-01 3.47511e-04 4.81096e-05 -3.12367e-04 -1.48737e-04
2.17107e-01 3.52374e-04 4.62817e-05 -3.16008e-04 -1.47981e-04
2.19120e-01 3.57174e-04 4.46533e-05 -3.19392e-04 -1.47112e-04
2.21151e-01 3.61909e-04 4.32210e-05 -3.22523e-04 -1.46132e-04
2.23202e-01 3.66578e-04 4.19815e-05 -3.25402e-04 -1.45045e-04
2.25271e-01 3.71178e-04 4.09312e-05 -3.28035e-04 -1.43854e-04
2.27360e-01 3.75707e-04 4.00669e-05 -3.30424e-04 -1.42561e-04
2.29468e-01 3.80163e-04 3.93849e-05 -3.32572e-04 -1.41171e-04
2.31595e-01 3.84545e-04 3.88819e-05 -3.34483e-04 -1.39685e-04
2.33742e-01 3.88849e-04 3.85544e-05 -3.36160e-04 -1.38107e-04
2.35910e-01 3.93075e-04 3.83987e-05 -3.37608e-04 -1.36440e-04
2.38097e-01 3.97221e-04 3.84116e-05 -3.38828e-04 -1.34687e-04
2.40304e-01 4.01285e-04 3.85893e-05 -3.39826e-04 -1.32851e-04
2.42532e-01 4.05264e-04 3.89285e-05 -3.40604e-04 -1.30935e-04
2.44781e-01 4.09158e-04 3.94256e-05 -3.41165e-04 -1.28941e-04
2.47050e-01 4.12965e-04 4.00769e-05 -3.41515e-04 -1.26873e-04
2.49341e-01 4.16683e-04 4.08791e-05 -3.41655e-04 -1.24734e-04
2.51653e-01 4.20311e-04 4.18285e-05 -3.41590e-04 -1.22526e-04
2.53986e-01 4.23847e-04 4.29216e-05 -3.41324e-04 -1.20253e-04
2.56341e-01 4.27290e-04 4.41549e-05 -3.40859e-04 -1.17917e-04
2.58717e-01 4.30638e-04 4.55247e-05 -3.40200e-04 -1.15521e-04
2.61116e-01 4.33890e-04 4.70275e-05 -3.39350e-04 -1.13069e-04
2.63537e-01 4.37045e-04 4.86598e-05 -3.38314e-04 -1.10562e-04
2.65980e-01 4.40102e-04 5.04180e-05 -3.37094e-04 -1.08003e-04
2.68446e-01 4.43058e-04 5.22985e-05 -3.35694e-04 -1.05396e-04
2.70935e-01 4.45914e-04 5.42979e-05 -3.34119e-04 -1.02744e-04
2.73447e-01 4.48668e-04 5.64125e-05 -3.32371e-04 -1.00047e-04
2.75983e-01 4.51320e-04 5.86388e-05 -3.30455e-04 -9.73108e-05
2.78541e-01 4.53867e-04 6.09733e-05 -3.28374e-04 -9.45363e-05
2.81124e-01 4.56309e-04 6.34125e-05 -3.26133e-04 -9.17266e-05
2.83730e-01 4.58646e-04 6.59528e-05 -3.23734e-04 -8.88843e-05
2.86361e-01 4.60876e-04 6.85908e-05 -3.21182e-04 -8.60120e-05
2.89016e-01 4.62999e-04 7.13229e-05 -3.18480e-04 -8.31123e-05
2.91696e-01 4.65014e-04 7.41457e-05 -3.15632e-04 -8.01876e-05
2.94400e-01 4.66920e-04 7.70556e-05 -3.12642e-04 -7.72405e-05
2.97130e-01 4.68717e-04 8.00493e-05 -3.09514e-04 -7.42734e-05
2.99884e-01 4.70404e-04 8.31233e-05 -3.06251e-04 -7.12887e-05
3.02665e-01 4.71981e-04 8.62741e-05 -3.02857e-04 -6.82889e-05
3.05471e-01 4.73446e-04 8.94984e-05 -2.99336e-04 -6.52764e-05
3.08303e-01 4.74801e-04 9.27927e-05 -2.95691e-04 -6.22534e-05
3.11162e-01 4.76044e-04 9.61537e-05 -2.91927e-04 -5.92223e-05
3.14047e-01 4.77175e-04 9.95780e-05 -2.88047e-04 -5.61853e-05
3.16958e-01 4.78193e-04 1.03062e-04 -2.84055e-04 -5.31447e-05
3.19897e-01 4.79100e-04 1.06603e-04 -2.79955e-04 -5.01027e-05
3.22863e-01 4.79894e-04 1.10198e-04 -2.75749e-04 -4.70614e-05
3.25856e-01 4.80575e-04 1.13842e-04 -2.71443e-04 -4.40229e-05
3.28877e-01 4.81144e-04 1.17533e-04 -2.67039e-04 -4.09894e-05
3.31927e-01 4.81599e-04 1.21268e-04 -2.62542e-04 -3.79629e-05
3.35004e-01 4.81943e-04 1.25044e-04 -2.57954e-04 -3.49455e-05
3.38110e-01 4.82174e-04 1.28856e-04 -2.53281e-04 -3.19390e-05
3.41245e-01 4.82292e-04 1.32703e-04 -2.48524e-04 -2.89455e-05
3.44409e-01 4.82298e-04 1.36581e-04 -2.43688e-04 -2.59668e-05
3.47602e-01 4.82193e-04 1.40487e-04 -2.38777e-04 -2.30048e-05
3.50825e-01 4.81975e-04 1.44417e-04 -2.33793e-04 -2.00613e-05
3.54077e-01 4.81647e-04 1.48370e-04 -2.28742e-04 -1.71382e-05
3.57360e-01 4.81208e-04 1.52341e-04 -2.23625e-04 -1.42371e-05
3.60673e-01 4.80658e-04 1.56328e-04 -2.18447e-04 -1.13597e-05
3.64017e-01 4.79998e-04 1.60328e-04 -2.13211e-04 -8.50775e-06
3.67392e-01 4.79229e-04 1.64339e-04 -2.07921e-04 -5.68284e-06
3.70799e-01 4.78352e-04 1.68356e-04 -2.02579e-04 -2.88654e-06
3.74237e-01 4.77366e-04 1.72378e-04 -1.97190e-04 -1.20395e-07
3.77706e-01 4.76272e-04 1.76401e-04 -1.91757e-04 2.61410e-06
3.81208e-01 4.75072e-04 1.80424e-04 -1.86283e-04 5.31549e-06
3.84743e-01 4.73766e-04 1.84442e-04 -1.80772e-04 7.98237e-06
3.88310e-01 4.72355e-04 1.88454e-04 -1.75226e-04 1.06134e-05
3.91910e-01 4.70840e-04 1.92457e-04 -1.69650e-04 1.32071e-05
3.95544e-01 4.69221e-04 1.96448e-04 -1.64045e-04 1.57624e-05
3.99211e-01 4.67500e-04 2.00424e-04 -1.58417e-04 1.82779e-05
4.02912e-01 4.65677e-04 2.04384e-04 -1.52767e-04 2.07525e-05
4.06648e-01 4.63754e-04 2.08325e-04 -1.47099e-04 2.31849e-05
4.10418e-01 4.61731e-04 2.12243e-04 -1.41416e-04 2.55741e-05
4.14223e-01 4.59611e-04 2.16138e-04 -1.35721e-04 2.79190e-05
4.18064e-01 4.57393e-04 2.20006e-04 -1.30017e-04 3.02186e-05
4.21940e-01 4.55079e-04 2.23845e-04 -1.24308e-04 3.24719e-05
4.25852e-01 4.52671e-04 2.27653e-04 -1.18595e-04 3.46779e-05
4.29800e-01 4.50169e-04 2.31427e-04 -1.12883e-04 3.68357e-05
4.33785e-01 4.47575e-04 2.35167e-04 -1.07173e-04 3.89445e-05
4.37807e-01 4.44890e-04 2.38868e-04 -1.01469e-04 4.10034e-05
4.41866e-01 4.42116e-04 2.42530e-04 -9.57744e-05 4.30117e-05
4.45963e-01 4.39254e-04 2.46150e-04 -9.00907e-05 4.49686e-05
4.50098e-01 4.36306e-04 2.49726e-04 -8.44212e-05 4.68734e-05
4.54271e-01 4.33272e-04 2.53257e-04 -7.87685e-05 4.87255e-05
4.58482e-01 4.30155e-04 2.56740e-04 -7.31354e-05 5.05243e-05
4.62733e-01 4.26956e-04 2.60173e-04 -6.75244e-05 5.22692e-05
4.67023e-01 4.23676e-04 2.63555e-04 -6.19380e-05 5.39596e-05
4.71353e-01 4.20317e-04 2.66885e-04 -5.63789e-05 5.55952e-05
4.75724e-01 4.16881e-04 2.70159e-04 -5.08495e-05 5.71754e-05
4.80134e-01 4.13370e-04 2.73377e-04 -4.53523e-05 5.86998e-05
4.84586e-01 4.09785e-04 2.76537e-04 -3.98896e-05 6.01680e-05
4.89079e-01 4.06127e-04 2.79637e-04 -3.44637e-05 6.15798e-05
4.93613e-01 4.02399e-04 2.82676e-04 -2.90771e-05 6.29349e-05
4.98190e-01 3.98603e-04 2.85652e-04 -2.37320e-05 6.42329e-05
5.02809e-01 3.94739e-04 2.88565e-04 -1.84305e-05 6.54738e-05
5.07471e-01 3.90811e-04 2.91412e-04 -1.31749e-05 6.66572e-05
5.12176e-01 3.86819e-04 2.94192e-04 -7.96719e-06 6.77831e-05
5.16924e-01 3.82766e-04 2.96904e-04 -2.80953e-06 6.88515e-05
5.21717e-01 3.78653e-04 2.99547e-04 2.29608e-06 6.98621e-05
5.26554e-01 3.74483e-04 3.02119e-04 7.34766e-06 7.08151e-05
5.31436e-01 3.70257e-04 3.04620e-04 1.23433e-05 7.17104e-05
5.36363e-01 3.65977e-04 3.07048e-04 1.72811e-05 7.25480e-05
5.41336e-01 3.61645e-04 3.09403e-04 2.21592e-05 7.33281e-05
5.46355e-01 3.57264e-04 3.11682e-04 2.69760e-05 7.40508e-05
5.51421e-01 3.52834e-04 3.13887e-04 3.17295e-05 7.47162e-05
5.56533e-01 3.48359e-04 3.16014e-04 3.64182e-05 7.53246e-05
5.61693e-01 3.43840e-04 3.18064e-04 4.10404e-05 7.58760e-05
5.66901e-01 3.39279e-04 3.20037e-04 4.55946e-05 7.63709e-05
5.72157e-01 3.34678e-04 3.21930e-04 5.00792e-05 7.68095e-05
5.77462e-01 3.30040e-04 3.23744e-04 5.44927e-05 7.71921e-05
5.82815e-01 3.25365e-04 3.25477e-04 5.88337e-05 7.75191e-05
5.88219e-01 3.20658e-04 3.27130e-04 6.31008e-05 7.77908e-05
5.93673e-01 3.15918e-04 3.28701e-04 6.72927e-05 7.80076e-05
5.99177e-01 3.11149e-04 3.30191e-04 7.14081e-05 7.81701e-05
6.04732e-01 3.06353e-04 3.31598e-04 7.54458e-05 7.82786e-05
6.10339e-01 3.01532e-04 3.32922e-04 7.94046e-05 7.83337e-05
6.15998e-01 2.96687e-04 3.34164e-04 8.32833e-05 7.83359e-05
6.21709e-01 2.91821e-04 3.35321e-04 8.70810e-05 7.82857e-05
6.27473e-01 2.86936e-04 3.36396e-04 9.07965e-05 7.81838e-05
6.33291e-01 2.82035e-04 3.37386e-04 9.44288e-05 7.80308e-05
6.39162e-01 2.77118e-04 3.38292e-04 9.79772e-05 7.78272e-05
6.45088e-01 2.72189e-04 3.39115e-04 1.01441e-04 7.75737e-05
6.51069e-01 2.67249e-04 3.39852e-04 1.04818e-04 7.72710e-05
6.57106e-01 2.62301e-04 3.40506e-04 1.08109e-04 7.69199e-05
6.63198e-01 2.57347e-04 3.41075e-04 1.11313e-04 7.65210e-05
6.69347e-01 2.52388e-04 3.41560e-04 1.14429e-04 7.60751e-05
6.75553e-01 2.47428e-04 3.41961e-04 1.17456e-04 7.55830e-05
6.81816e-01 2.42467e-04 3.42277e-04 1.20394e-04 7.50455e-05
6.88138e-01 2.37508e-04 3.42510e-04 1.23243e-04 7.44633e-05
6.94518e-01 2.32554e-04 3.42659e-04 1.26001e-04 7.38373e-05
7.00957e-01 2.27605e-04 3.42725e-04 1.28668e-04 7.31684e-05
7.07456e-01 2.22665e-04 3.42707e-04 1.31245e-04 7.24574e-05
7.14015e-01 2.17735e-04 3.42607e-04 1.33730e-04 7.17051e-05
7.20635e-01 2.12818e-04 3.42424e-04 1.36123e-04 7.09126e-05
7.27317e-01 2.07915e-04 3.42160e-04 1.38425e-04 7.00808e-05
7.34060e-01 2.03029e-04 3.41813e-04 1.40634e-04 6.92104e-05
7.40866e-01 1.98161e-04 3.41386e-04 1.42751e-04 6.83026e-05
7.47735e-01 1.93313e-04 3.40878e-04 1.44776e-04 6.73583e-05
7.54667e-01 1.88488e-04 3.40290e-04 1.46708e-04 6.63783e-05
7.61664e-01 1.83688e-04 3.39623e-04 1.48547e-04 6.53638e-05
7.68726e-01 1.78913e-04 3.38877e-04 1.50294e-04 6.43157e-05
7.75853e-01 1.74167e-04 3.38053e-04 1.51949e-04 6.32351e-05
7.83047e-01 1.69452e-04 3.37152e-04 1.53511e-04 6.21229e-05
7.90307e-01 1.64768e-04 3.36174e-04 1.54981e-04 6.09802e-05
7.97634e-01 1.60119e-04 3.35120e-04 1.56359e-04 5.98079e-05
8.05029e-01 1.55505e-04 3.33991e-04 1.57646e-04 5.86073e-05
8.12493e-01 1.50930e-04 3.32788e-04 1.58840e-04 5.73792e-05
8.20026e-01 1.46394e-04 3.31511e-04 1.59944e-04 5.61249e-05
8.27629e-01 1.41899e-04 3.30162e-04 1.60956e-04 5.48452e-05
8.35302e-01 1.37448e-04 3.28742e-04 1.61879e-04 5.35414e-05
8.43047e-01 1.33041e-04 3.27251e-04 1.62711e-04 5.22144e-05
8.50863e-01 1.28681e-04 3.25690e-04 1.63453e-04 5.08654e-05
8.58752e-01 1.24370e-04 3.24061e-04 1.64107e-04 4.94955e-05
8.66714e-01 1.20109e-04 3.22364e-04 1.64672e-04 4.81056e-05
8.74750e-01 1.15900e-04 3.20601e-04 1.65149e-04 4.66970e-05
8.82860e-01 1.11744e-04 3.18773e-04 1.65538e-04 4.52707e-05
8.91045e-01 1.07644e-04 3.16880e-04 1.65841e-04 4.38278e-05
8.99307e-01 1.03600e-04 3.14924e-04 1.66058e-04 4.23693e-05
9.07645e-01 9.96140e-05 3.12905e-04 1.66190e-04 4.08965e-05
9.16060e-01 9.56882e-05 3.10827e-04 1.66237e-04 3.94103e-05
9.24553e-01 9.18237e-05 3.08688e-04 1.66200e-04 3.79118e-05
9.33125e-01 8.80221e-05 3.06491e-04 1.66080e-04 3.64022e-05
9.41777e-01 8.42848e-05 3.04237e-04 1.65879e-04 3.48824e-05
9.50508e-01 8.06132e-05 3.01927e-04 1.65596e-04 3.33537e-05
9.59321e-01 7.70088e-05 2.99563e-04 1.65232e-04 3.18170e-05
9.68215e-01 7.34728e-05 2.97145e-04 1.64790e-04 3.02734e-05
9.77192e-01 7.00067e-05 2.94675e-04 1.64269e-04 2.87240e-05
9.86252e-01 6.66118e-05 2.92155e-04 1.63670e-04 2.71699e-05
9.95396e-01 6.32894e-05 2.89585e-04 1.62995e-04 2.56120e-05
1.00463e+00 6.00406e-05 2.86967e-04 1.62245e-04 2.40515e-05
1.01394e+00 5.68668e-05 2.84303e-04 1.61420e-04 2.24893e-05
1.02334e+00 5.37691e-05 2.81593e-04 1.60522e-04 2.09265e-05
1.03283e+00 5.07486e-05 2.78840e-04 1.59552e-04 1.93641e-05
1.04240e+00 4.78066e-05 2.76044e-04 1.58511e-04 1.78031e-05
1.05207e+00 4.49440e-05 2.73208e-04 1.57400e-04 1.62445e-05
1.06182e+00 4.21620e-05 2.70331e-04 1.56221e-04 1.46894e-05
1.07167e+00 3.94615e-05 2.67417e-04 1.54974e-04 1.31386e-05
1.08160e+00 3.68436e-05 2.64466e-04 1.53661e-04 1.15931e-05
1.09163e+00 3.43092e-05 2.61480e-04 1.52283e-04 1.00539e-05
1.10175e+00 3.18592e-05 2.58461e-04 1.50841e-04 8.52198e-06
1.11197e+00 2.94946e-05 2.55409e-04 1.49337e-04 6.99819e-06
1.12228e+00 2.72162e-05 2.52326e-04 1.47772e-04 5.48347e-06
1.13268e+00 2.50247e-05 2.49214e-04 1.46147e-04 3.97873e-06
1.14318e+00 2.29211e-05 2.46074e-04 1.44464e-04 2.48486e-06
1.15378e+00 2.09060e-05 2.42908e-04 1.42723e-04 1.00271e-06
1.16448e+00 1.89801e-05 2.39717e-04 1.40927e-04 -4.66833e-07
1.17528e+00 1.71442e-05 2.36503e-04 1.39076e-04 -1.92294e-06
1.18617e+00 1.53988e-05 2.33267e-04 1.37173e-04 -3.36479e-06
1.19717e+00 1.37447e-05 2.30011e-04 1.35217e-04 -4.79155e-06
1.20827e+00 1.21823e-05 2.26736e-04 1.33212e-04 -6.20244e-06
1.21947e+00 1.07123e-05 2.23443e-04 1.31158e-04 -7.59668e-06
1.23078e+00 9.33504e-06 2.20135e-04 1.29057e-04 -8.97350e-06
1.24219e+00 8.05110e-06 2.16813e-04 1.26909e-04 -1.03322e-05
1.25371e+00 6.86089e-06 2.13477e-04 1.24717e-04 -1.16719e-05
1.26533e+00 5.76480e-06 2.10130e-04 1.22483e-04 -1.29921e-05
1.27706e+00 4.76321e-06 2.06774e-04 1.20206e-04 -1.42920e-05
1.28890e+00 3.85644e-06 2.03409e-04 1.17890e-04 -1.55709e-05
1.30085e+00 3.04479e-06 2.00037e-04 1.15535e-04 -1.68282e-05
1.31291e+00 2.32853e-06 1.96659e-04 1.13143e-04 -1.80632e-05
1.32509e+00 1.70788e-06 1.93278e-04 1.10716e-04 -1.92753e-05
1.33737e+00 1.18302e-06 1.89894e-04 1.08254e-04 -2.04640e-05
1.34977e+00 7.54127e-07 1.86509e-04 1.05759e-04 -2.16286e-05
1.36229e+00 4.21313e-07 1.83124e-04 1.03234e-04 -2.27686e-05
1.37492e+00 1.84670e-07 1.79741e-04 1.00679e-04 -2.38835e-05
1.38766e+00 4.42521e-08 1.76362e-04 9.80952e-05 -2.49726e-05
1.40053e+00 8.11054e-11 1.72986e-04 9.54852e-05 -2.60356e-05
1.41352e+00 5.21445e-08 1.69617e-04 9.28499e-05 -2.70719e-05
1.42662e+00 2.00396e-07 1.66255e-04 9.01909e-05 -2.80811e-05
1.43985e+00 4.44758e-07 1.62902e-04 8.75098e-05 -2.90628e-05
1.45320e+00 7.85117e-07 1.59559e-04 8.48079e-05 -3.00164e-05
1.46667e+00 1.22133e-06 1.56228e-04 8.20867e-05 -3.09417e-05
1.48027e+00 1.75322e-06 1.52909e-04 7.93478e-05 -3.18382e-05
1.49399e+00 2.38057e-06 1.49604e-04 7.65926e-05 -3.27056e-05
1.50785e+00 3.10315e-06 1.46315e-04 7.38226e-05 -3.35435e-05
1.52183e+00 3.92069e-06 1.43042e-04 7.10392e-05 -3.43517e-05
1.53593e+00 4.83287e-06 1.39787e-04 6.82439e-05 -3.51298e-05
1.55018e+00 5.83937e-06 1.36552e-04 6.54381e-05 -3.58776e-05
1.56455e+00 6.93981e-06 1.33337e-04 6.26233e-05 -3.65947e-05
1.57905e+00 8.13381e-06 1.30144e-04 5.98009e-05 -3.72810e-05
1.59369e+00 9.42094e-06 1.26973e-04 5.69723e-05 -3.79363e-05
1.60847e+00 1.08007e-05 1.23827e-04 5.41390e-05 -3.85603e-05
1.62338e+00 1.22727e-05 1.20706e-04 5.13023e-05 -3.91530e-05
1.63843e+00 1.38364e-05 1.17612e-04 4.84637e-05 -3.97140e-05
1.65362e+00 1.54912e-05 1.14545e-04 4.56244e-05 -4.02434e-05
1.66896e+00 1.72365e-05 1.11507e-04 4.27860e-05 -4.07409e-05
1.68443e+00 1.90719e-05 1.08498e-04 3.99498e-05 -4.12066e-05
1.70005e+00 2.09965e-05 1.05521e-04 3.71170e-05 -4.16403e-05
1.71581e+00 2.30099e-05 1.02575e-04 3.42891e-05 -4.20420e-05
1.73172e+00 2.51112e-05 9.96622e-05 3.14674e-05 -4.24116e-05
1.74777e+00 2.72999e-05 9.67836e-05 2.86531e-05 -4.27492e-05
1.76398e+00 2.95752e-05 9.39399e-05 2.58475e-05 -4.30547e-05
1.78033e+00 3.19362e-05 9.11322e-05 2.30521e-05 -4.33282e-05
1.79684e+00 3.43824e-05 8.83614e-05 2.02679e-05 -4.35697e-05
1.81350e+00 3.69127e-05 8.56285e-05 1.74962e-05 -4.37794e-05
1.83031e+00 3.95265e-05 8.29344e-05 1.47384e-05 -4.39572e-05
1.84728e+00 4.22229e-05 8.02800e-05 1.19955e-05 -4.41033e-05
1.86441e+00 4.50009e-05 7.76661e-05 9.26888e-06 -4.42178e-05
1.88169e+00 4.78598e-05 7.50935e-05 6.55961e-06 -4.43009e-05
1.89914e+00 5.07985e-05 7.25633e-05 3.86888e-06 -4.43527e-05
1.91675e+00 5.38162e-05 7.00760e-05 1.19784e-06 -4.43734e-05
1.93452e+00 5.69118e-05 6.76325e-05 -1.45238e-06 -4.43632e-05
1.95246e+00 6.00845e-05 6.52336e-05 -4.08066e-06 -4.43223e-05
1.97056e+00 6.33332e-05 6.28800e-05 -6.68592e-06 -4.42509e-05
1.98883e+00 6.66569e-05 6.05723e-05 -9.26708e-06 -4.41494e-05
2.00727e+00 7.00545e-05 5.83114e-05 -1.18231e-05 -4.40179e-05
2.02588e+00 7.35250e-05 5.60978e-05 -1.43529e-05 -4.38567e-05
2.04466e+00 7.70674e-05 5.39322e-05 -1.68555e-05 -4.36662e-05
2.06362e+00 8.06805e-05 5.18152e-05 -1.93300e-05 -4.34467e-05
2.08275e+00 8.43633e-05 4.97474e-05 -2.17752e-05 -4.31984e-05
2.10206e+00 8.81146e-05 4.77293e-05 -2.41904e-05 -4.29218e-05
2.12155e+00 9.19333e-05 4.57616e-05 -2.65745e-05 -4.26172e-05
2.14122e+00 9.58182e-05 4.38447e-05 -2.89266e-05 -4.22849e-05
2.16107e+00 9.97681e-05 4.19792e-05 -3.12458e-05 -4.19254e-05
2.18111e+00 1.03782e-04 4.01654e-05 -3.35313e-05 -4.15391e-05
2.20133e+00 1.07859e-04 3.84040e-05 -3.57823e-05 -4.11264e-05
2.22174e+00 1.11997e-04 3.66952e-05 -3.79978e-05 -4.06877e-05
2.24234e+00 1.16195e-04 3.50394e-05 -4.01772e-05 -4.02235e-05
2.26313e+00 1.20452e-04 3.34372e-05 -4.23195e-05 -3.97342e-05
2.28411e+00 1.24767e-04 3.18888e-05 -4.44241e-05 -3.92203e-05
2.30529e+00 1.29139e-04 3.03945e-05 -4.64902e-05 -3.86824e-05
2.32666e+00 1.33566e-04 2.89547e-05 -4.85170e-05 -3.81208e-05
2.34823e+00 1.38047e-04 2.75696e-05 -5.05040e-05 -3.75361e-05
2.37001e+00 1.42581e-04 2.62395e-05 -5.24504e-05 -3.69289e-05
2.39198e+00 1.47166e-04 2.49647e-05 -5.43556e-05 -3.62996e-05
2.41416e+00 1.51802e-04 2.37453e-05 -5.62189e-05 -3.56488e-05
2.43654e+00 1.56486e-04 2.25816e-05 -5.80397e-05 -3.49771e-05
2.45913e+00 1.61217e-04 2.14737e-05 -5.98175e-05 -3.42850e-05
2.48193e+00 1.65995e-04 2.04218e-05 -6.15517e-05 -3.35731e-05
2.50494e+00 1.70818e-04 1.94260e-05 -6.32418e-05 -3.28420e-05
2.52817e+00 1.75685e-04 1.84864e-05 -6.48872e-05 -3.20922e-05
2.55161e+00 1.80594e-04 1.76030e-05 -6.64875e-05 -3.13244e-05
2.57526e+00 1.85543e-04 1.67760e-05 -6.80421e-05 -3.05392e-05
2.59914e+00 1.90532e-04 1.60053e-05 -6.95507e-05 -2.97372e-05
2.62324e+00 1.95560e-04 1.52911e-05 -7.10128e-05 -2.89190e-05
2.64756e+00 2.00624e-04 1.46332e-05 -7.24280e-05 -2.80853e-05
2.67211e+00 2.05724e-04 1.40316e-05 -7.37959e-05 -2.72367e-05
2.69688e+00 2.10858e-04 1.34863e-05 -7.51162e-05 -2.63738e-05
2.72188e+00 2.16025e-04 1.29973e-05 -7.63885e-05 -2.54973e-05
2.74712e+00 2.21223e-04 1.25644e-05 -7.76126e-05 -2.46079e-05
2.77259e+00 2.26451e-04 1.21875e-05 -7.87881e-05 -2.37062e-05
2.79830e+00 2.31709e-04 1.18664e-05 -7.99147e-05 -2.27929e-05
2.82424e+00 2.36993e-04 1.16012e-05 -8.09923e-05 -2.18686e-05
2.85043e+00 2.42304e-04 1.13914e-05 -8.20206e-05 -2.09341e-05
2.87685e+00 2.47639e-04 1.12371e-05 -8.29993e-05 -1.99900e-05
2.90353e+00 2.52998e-04 1.11379e-05 -8.39283e-05 -1.90370e-05
2.93045e+00 2.58379e-04 1.10936e-05 -8.48075e-05 -1.80758e-05
2.95762e+00 2.63780e-04 1.11040e-05 -8.56367e-05 -1.71071e-05
2.98504e+00 2.69201e-04 1.11689e-05 -8.64158e-05 -1.61316e-05
3.01271e+00 2.74640e-04 1.12879e-05 -8.71447e-05 -1.51500e-05
3.04065e+00 2.80096e-04 1.14606e-05 -8.78232e-05 -1.41630e-05
3.06884e+00 2.85567e-04 1.16870e-05 -8.84514e-05 -1.31713e-05
3.09729e+00 2.91051e-04 1.19664e-05 -8.90293e-05 -1.21756e-05
3.12601e+00 2.96549e-04 1.22987e-05 -8.95567e-05 -1.11765e-05
3.15499e+00 3.02058e-04 1.26835e-05 -9.00337e-05 -1.01749e-05
3.18424e+00 3.07577e-04 1.31203e-05 -9.04603e-05 -9.17142e-06
3.21376e+00 3.13105e-04 1.36088e-05 -9.08366e-05 -8.16675e-06
3.24356e+00 3.18641e-04 1.41485e-05 -9.11626e-05 -7.16161e-06
3.27363e+00 3.24183e-04 1.47391e-05 -9.14384e-05 -6.15670e-06
3.30399e+00 3.29729e-04 1.53800e-05 -9.16641e-05 -5.15274e-06
3.33462e+00 3.35280e-04 1.60708e-05 -9.18398e-05 -4.15044e-06
3.36553e+00 3.40833e-04 1.68111e-05 -9.19657e-05 -3.15048e-06
3.39674e+00 3.46387e-04 1.76003e-05 -9.20418e-05 -2.15358e-06
3.42823e+00 3.51941e-04 1.84379e-05 -9.20685e-05 -1.16043e-06
3.46002e+00 3.57493e-04 1.93234e-05 -9.20458e-05 -1.71741e-07
3.49210e+00 3.63043e-04 2.02564e-05 -9.19739e-05 8.11799e-07
3.52447e+00 3.68590e-04 2.12361e-05 -9.18532e-05 1.78950e-06
3.55715e+00 3.74132e-04 2.22622e-05 -9.16838e-05 2.76066e-06
3.59013e+00 3.79667e-04 2.33340e-05 -9.14659e-05 3.72460e-06
3.62342e+00 3.85195e-04 2.44510e-05 -9.11999e-05 4.68064e-06
3.65701e+00 3.90715e-04 2.56125e-05 -9.08861e-05 5.62809e-06
3.69092e+00 3.96225e-04 2.68180e-05 -9.05246e-05 6.56628e-06
3.72514e+00 4.01724e-04 2.80668e-05 -9.01160e-05 7.49455e-06
3.75967e+00 4.07212e-04 2.93584e-05 -8.96604e-05 8.41221e-06
3.79453e+00 4.12686e-04 3.06921e-05 -8.91582e-05 9.31861e-06
3.82971e+00 4.18147e-04 3.20672e-05 -8.86099e-05 1.02131e-05
3.86522e+00 4.23592e-04 3.34832e-05 -8.80157e-05 1.10950e-05
3.90106e+00 4.29021e-04 3.49393e-05 -8.73761e-05 1.19637e-05
3.93723e+00 4.34432e-04 3.64349e-05 -8.66914e-05 1.28185e-05
3.97373e+00 4.39825e-04 3.79694e-05 -8.59621e-05 1.36589e-05
4.01057e+00 4.45199e-04 3.95420e-05 -8.51886e-05 1.44841e-05
4.04776e+00 4.50552e-04 4.11520e-05 -8.43713e-05 1.52935e-05
4.08529e+00 4.55883e-04 4.27989e-05 -8.35108e-05 1.60866e-05
4.12316e+00 4.61192e-04 4.44818e-05 -8.26074e-05 1.68627e-05
4.16139e+00 4.66478e-04 4.62000e-05 -8.16616e-05 1.76213e-05
4.19997e+00 4.71739e-04 4.79529e-05 -8.06739e-05 1.83616e-05
4.23891e+00 4.76974e-04 4.97397e-05 -7.96448e-05 1.90832e-05
4.27821e+00 4.82184e-04 5.15597e-05 -7.85749e-05 1.97855e-05
4.31788e+00 4.87365e-04 5.34122e-05 -7.74646e-05 2.04678e-05
4.35791e+00 4.92519e-04 5.52965e-05 -7.63144e-05 2.11296e-05
4.39832e+00 4.97644e-04 5.72117e-05 -7.51250e-05 2.17704e-05
4.43910e+00 5.02738e-04 5.91572e-05 -7.38968e-05 2.23896e-05
4.48025e+00 5.07802e-04 6.11322e-05 -7.26303e-05 2.29866e-05
4.52179e+00 5.12834e-04 6.31360e-05 -7.13263e-05 2.35610e-05
4.56372e+00 5.17833e-04 6.51679e-05 -6.99851e-05 2.41121e-05
4.60603e+00 5.22799e-04 6.72270e-05 -6.86075e-05 2.46395e-05
4.64873e+00 5.27730e-04 6.93126e-05 -6.71940e-05 2.51427e-05
4.69183e+00 5.32627e-04 7.14240e-05 -6.57451e-05 2.56211e-05
4.73533e+00 5.37488e-04 7.35603e-05 -6.42616e-05 2.60743e-05
4.77924e+00 5.42312e-04 7.57210e-05 -6.27439e-05 2.65018e-05
4.82355e+00 5.47099e-04 7.79051e-05 -6.11927e-05 2.69031e-05
4.86827e+00 5.51848e-04 8.01119e-05 -5.96087e-05 2.72778e-05
4.91341e+00 5.56558e-04 8.23406e-05 -5.79924e-05 2.76253e-05
4.95896e+00 5.61229e-04 8.45906e-05 -5.63444e-05 2.79452e-05
5.00494e+00 5.65860e-04 8.68610e-05 -5.46655e-05 2.82372e-05
5.05134e+00 5.70450e-04 8.91511e-05 -5.29563e-05 2.85007e-05
5.09818e+00 5.74998e-04 9.14600e-05 -5.12173e-05 2.87354e-05
5.14544e+00 5.79505e-04 9.37872e-05 -4.94493e-05 2.89408e-05
5.19315e+00 5.83969e-04 9.61317e-05 -4.76528e-05 2.91166e-05
5.24130e+00 5.88389e-04 9.84929e-05 -4.58286e-05 2.92623e-05
5.28989e+00 5.92766e-04 1.00870e-04 -4.39773e-05 2.93776e-05
5.33894e+00 5.97098e-04 1.03262e-04 -4.20996e-05 2.94620e-05
5.38844e+00 6.01385e-04 1.05669e-04 -4.01961e-05 2.95153e-05
5.43840e+00 6.05627e-04 1.08089e-04 -3.82675e-05 2.95371e-05
5.48882e+00 6.09822e-04 1.10522e-04 -3.63145e-05 2.95270e-05
5.53971e+00 6.13971e-04 1.12967e-04 -3.43377e-05 2.94847e-05
5.59107e+00 6.18073e-04 1.15424e-04 -3.23378e-05 2.94099e-05
5.64291e+00 6.22127e-04 1.17891e-04 -3.03154e-05 2.93023e-05
5.69523e+00 6.26134e-04 1.20368e-04 -2.82713e-05 2.91615e-05
5.74803e+00 6.30092e-04 1.22855e-04 -2.62062e-05 2.89873e-05
5.80132e+00 6.34001e-04 1.25349e-04 -2.41206e-05 2.87793e-05
5.85511e+00 6.37861e-04 1.27852e-04 -2.20153e-05 2.85374e-05
5.90940e+00 6.41671e-04 1.30362e-04 -1.98909e-05 2.82612e-05
5.96418e+00 6.45431e-04 1.32878e-04 -1.77482e-05 2.79505e-05
6.01948e+00 6.49140e-04 1.35400e-04 -1.55877e-05 2.76051e-05
6.07529e+00 6.52799e-04 1.37926e-04 -1.34102e-05 2.72246e-05
6.13162e+00 6.56407e-04 1.40457e-04 -1.12163e-05 2.68090e-05
6.18847e+00 6.59963e-04 1.42992e-04 -9.00670e-06 2.63579e-05
6.24584e+00 6.63468e-04 1.45529e-04 -6.78209e-06 2.58711e-05
6.30375e+00 6.66920e-04 1.48068e-04 -4.54310e-06 2.53485e-05
6.36220e+00 6.70320e-04 1.50609e-04 -2.29041e-06 2.47899e-05
6.42119e+00 6.73668e-04 1.53151e-04 -2.46828e-08 2.41951e-05
6.48072e+00 6.76962e-04 1.55693e-04 2.25343e-06 2.35640e-05
6.54081e+00 6.80204e-04 1.58235e-04 4.54327e-06 2.28962e-05
6.60145e+00 6.83392e-04 1.60775e-04 6.84419e-06 2.21919e-05
6.66265e+00 6.86527e-04 1.63314e-04 9.15553e-06 2.14506e-05
6.72443e+00 6.89608e-04 1.65850e-04 1.14766e-05 2.06725e-05
6.78677e+00 6.92636e-04 1.68384e-04 1.38069e-05 1.98572e-05
6.84970e+00 6.95609e-04 1.70914e-04 1.61456e-05 1.90048e-05
6.91320e+00 6.98528e-04 1.73439e-04 1.84922e-05 1.81151e-05
6.97730e+00 7.01392e-04 1.75960e-04 2.08460e-05 1.71880e-05
7.04199e+00 7.04203e-04 1.78475e-04 2.32065e-05 1.62234e-05
7.10728e+00 7.06958e-04 1.80985e-04 2.55729e-05 1.52213e-05
7.17317e+00 7.09659e-04 1.83487e-04 2.79446e-05 1.41815e-05
7.23968e+00 7.12305e-04 1.85983e-04 3.03211e-05 1.31041e-05
7.30680e+00 7.14897e-04 1.88471e-04 3.27017e-05 1.19890e-05
7.37455e+00 7.17433e-04 1.90950e-04 3.50859e-05 1.08360e-05
7.44292e+00 7.19914e-04 1.93421e-04 3.74729e-05 9.64531e-06
7.51193e+00 7.22341e-04 1.95882e-04 3.98623e-05 8.41675e-06
7.58158e+00 7.24712e-04 1.98334e-04 4.22535e-05 7.15034e-06
7.65187e+00 7.27029e-04 2.00775e-04 4.46458e-05 5.84606e-06
7.72281e+00 7.29290e-04 2.03205e-04 4.70387e-05 4.50393e-06
7.79442e+00 7.31496e-04 2.05623e-04 4.94317e-05 3.12394e-06
7.86668e+00 7.33648e-04 2.08030e-04 5.18240e-05 1.70612e-06
7.93962e+00 7.35744e-04 2.10424e-04 5.42153e-05 2.50469e-07
8.01323e+00 7.37785e-04 2.12806e-04 5.66049e-05 -1.24297e-06
8.08752e+00 7.39772e-04 2.15174e-04 5.89923e-05 -2.77416e-06
8.16251e+00 7.41704e-04 2.17528e-04 6.13770e-05 -4.34305e-06
8.23819e+00 7.43581e-04 2.19868e-04 6.37583e-05 -5.94961e-06
8.31457e+00 7.45403e-04 2.22193e-04 6.61359e-05 -7.59376e-06
8.39166e+00 7.47171e-04 2.24502e-04 6.85092e-05 -9.27544e-06
8.46946e+00 7.48884e-04 2.26797e-04 7.08776e-05 -1.09946e-05
8.54798e+00 7.50543e-04 2.29075e-04 7.32406e-05 -1.27511e-05
8.62724e+00 7.52148e-04 2.31337e-04 7.55978e-05 -1.45449e-05
8.70722e+00 7.53698e-04 2.33581e-04 7.79487e-05 -1.63759e-05
8.78795e+00 7.55195e-04 2.35809e-04 8.02928e-05 -1.82440e-05
8.86943e+00 7.56638e-04 2.38019e-04 8.26295e-05 -2.01491e-05
8.95166e+00 7.58027e-04 2.40211e-04 8.49585e-05 -2.20911e-05
9.03466e+00 7.59363e-04 2.42385e-04 8.72793e-05 -2.40699e-05
9.11843e+00 7.60646e-04 2.44540e-04 8.95913e-05 -2.60852e-05
9.20297e+00 7.61875e-04 2.46676e-04 9.18942e-05 -2.81371e-05
9.28829e+00 7.63052e-04 2.48792e-04 9.41876e-05 -3.02254e-05
9.37441e+00 7.64176e-04 2.50889e-04 9.64709e-05 -3.23498e-05
9.46132e+00 7.65247e-04 2.52965e-04 9.87438e-05 -3.45104e-05
9.54904e+00 7.66267e-04 2.55022e-04 1.01006e-04 -3.67069e-05
9.63758e+00 7.67234e-04 2.57057e-04 1.03257e-04 -3.89391e-05
9.72693e+00 7.68149e-04 2.59072e-04 1.05496e-04 -4.12070e-05
9.81712e+00 7.69013e-04 2.61065e-04 1.07723e-04 -4.35103e-05
9.90814e+00 7.69826e-04 2.63037e-04 1.09937e-04 -4.58488e-05
1.00000e+01 7.70588e-04 2.64986e-04 1.12139e-04 -4.82224e-05


==> poisson_output_rom_l2_errors.txt <==
r rb pod l2 l2ext
1.00000e+00 3.16717e-01 9.66412e-02 6.28992e-02 2.84432e-02
2.00000e+00 2.55773e-02 8.24827e-03 4.38257e-03 1.64676e-03
3.00000e+00 1.99558e-03 6.50751e-04 3.55341e-04 2.40738e-04
4.00000e+00 1.73032e-04 4.58974e-05 2.96127e-05 2.65417e-05
5.00000e+00 6.17379e-06 3.13599e-06 2.23235e-06 2.15564e-06


==> poisson_output_rom_linf_errors.txt <==
r rb pod l2 l2ext
1.00000e+00 1.17109e-01 1.79522e-01 1.44001e-01 7.70460e-02
2.00000e+00 9.69188e-03 1.46390e-02 1.41040e-02 5.85413e-03
3.00000e+00 2.91076e-04 6.34782e-04 3.56943e-04 5.99504e-04
4.00000e+00 8.50232e-05 3.11009e-05 4.13993e-05 2.76387e-05
5.00000e+00 3.07029e-07 2.22397e-06 3.85088e-06 3.81724e-06

